WISDOM Project -- XV. Giant Molecular Clouds in the Central Region of the Barred Spiral Galaxy NGC 5806

We present high spatial resolution ($\approx24$ pc) Atacama Large Millimeter/sub-millimeter Array $^{12}$CO(2-1) observations of the central region of the nearby barred spiral galaxy NGC 5806. NGC 5806 has a highly structured molecular gas distribution with a clear nucleus, a nuclear ring and offset dust lanes. We identify $170$ spatially- and spectrally-resolved giant molecular clouds (GMCs). These clouds have comparable sizes ($R_{\mathrm{c}}$) and larger gas masses, observed linewidths ($\sigma_{\mathrm{obs,los}}$) and gas mass surface densities than those of clouds in the Milky Way disc. The size -- linewidth relation of the clouds is one of the steepest reported so far ($\sigma_{\mathrm{obs,los}}\propto R_{\mathrm{c}}^{1.20}$), the clouds are on average only marginally bound (with a mean virial parameter $\langle\alpha_{\mathrm{vir}}\rangle\approx2$), and high velocity dispersions are observed in the nuclear ring. These behaviours are likely due to bar-driven gas shocks and inflows along the offset dust lanes, and we infer an inflow velocity of $\approx120$ kms$^{-1}$ and a total molecular gas mass inflow rate of $\approx5$ M$_\odot$ yr$^{-1}$ into the nuclear ring. The observed internal velocity gradients of the clouds are consistent with internal turbulence. The number of clouds in the nuclear ring decreases with azimuthal angle downstream from the dust lanes without clear variation of cloud properties. This is likely due to the estimated short lifetime of the clouds ($\approx6$ Myr), which appears to be mainly regulated by cloud-cloud collision and/or shear processes. Overall, it thus seems that the presence of the large-scale bar and gas inflows to the centre of NGC 5806 affect cloud properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> clfriendtoo_copy.txt <==
;ID      RA(2000)    Dec(2000) Vlsr        R      d_R vrms d_vrms     vturb d_vturb        L     d_L     Mlum d_Mlum Tmax Omega Theta             d
 ;       [h:m:s]       [d:m:s] [km/s]    [pc]    [pc] [km/s] [km/s]    [km/s] [km/s]   [10^4*] [10^4*] [10^5*] [10^5*] [K] [km/s/pc] [degree]   [pc]
   1    15:00:0.31   1:53:31.51 1167.7   0.00    0.00 4.95 5.61        -NaN -NaN        0.691   1.773 0.304     0.780  3.2    0.09     24.2      333
   2    15:00:0.33   1:53:30.83 1180.5   16.54   12.94 2.34 2.55       2.09   3.01      2.749   1.258 1.210     0.554  4.2    0.04     256.0     254
   3    15:00:0.51   1:53:31.74 1179.5   0.00    0.00 3.50 9.87        1.71   2.56      1.471   3.502 0.647     1.541  3.2    0.22     315.6     542
   4    15:00:0.37   1:53:32.55 1192.4   0.00    0.00 2.30 2.44        1.61   1.61      1.162   0.750 0.511     0.330  3.3    0.03     75.5      412
   5    15:00:0.20   1:53:33.19 1194.0   0.00    0.00 -NaN NaN         -NaN NaN         0.716   0.935 0.315     0.412  3.8    0.00     129.8     633
   6    15:00:0.48   1:53:30.93 1203.1   0.00    0.00 3.78 1.41        2.52   2.23      2.268   0.593 0.998     0.261  4.5    0.06     183.2     393
   7    15:00:0.34   1:53:31.44 1203.2   62.71   1.94 15.25 0.48      13.03 0.46       244.489 4.515 107.575 1.986     10.5   0.19     256.8     293
   8    15:00:0.25   1:53:32.82 1206.3   0.00    0.00 2.03 3.44        1.23   1.51      0.988   1.622 0.435     0.714  3.6    0.02     231.6     513
   9    15:00:1.13   1:53:36.93 1203.8   0.00    0.00 1.17 2.38        0.64   1.72      2.325   4.545 1.023     2.000  3.5    0.04     241.7    2534
   10   15:00:0.36   1:53:32.47 1207.2   25.18   10.77 4.81 1.89       3.32   1.99      13.350 4.005 5.874      1.762  4.8    0.13     261.1     399
   11   15:00:0.38   1:53:27.47 1211.1   0.00    0.00 6.05 6.23        1.09   1.98      2.332   4.674 1.026     2.057  3.2    0.09     206.8     164
   12   15:00:0.33   1:53:32.93 1210.5   16.78   9.50 7.32 3.00        4.09   2.37      5.047   1.314 2.221     0.578  4.7    0.22     293.3     448
   13   15:00:0.47   1:53:31.07 1210.2   0.00    0.00 4.60 6.04        3.13   8.47      3.863   4.095 1.700     1.802  4.4    0.11     197.5     391
   14   15:00:0.41   1:53:31.51 1206.5   74.02   2.00 9.70 0.38        8.84   0.40     194.288 4.457 85.487 1.961      10.4   0.08     207.9     325
   15   15:00:0.38   1:53:32.69 1211.0   0.00    0.00 1.43 2.12        0.83   1.95      2.515   2.068 1.107     0.910  4.9    0.01     111.7     430
   16   15:00:0.24   1:53:31.22 1211.3   0.00    0.00 4.21 6.98        -NaN NaN         2.634   9.260 1.159     4.074  3.3    NaN      -NaN      453
   17   15:00:0.27   1:53:32.43 1219.2   0.00    0.00 1.23 3.26        1.42   2.88      2.307   5.267 1.015     2.318  3.0    0.06     186.6     463
   18   15:00:0.42   1:53:31.70 1220.8   53.85   5.32 9.79 0.77        7.67   0.72      58.321 1.889 25.661 0.831      10.3   0.17     334.2     367
   19   15:00:0.63   1:53:21.74 1222.7   0.00    0.00 1.61 1.74        0.65   1.64      2.501   2.779 1.100     1.223  3.6    0.01     301.9     857
   20   15:00:0.42   1:53:30.57 1227.8   43.37   4.18 8.28 0.88        6.63   0.71      33.773 1.653 14.860 0.728      6.3    0.15     194.6     234
   21   15:00:0.36   1:53:31.26 1228.4   50.15   4.33 5.63 0.50        4.72   0.64      33.790 1.707 14.868 0.751      7.9    0.05     29.4      270
   22   15:00:0.25   1:53:32.98 1230.3   0.00    0.00 5.68 8.77        4.30   8.32      13.081 22.576 5.756     9.934  4.0    0.06     294.3     523
   23   15:00:0.45   1:53:31.01 1230.0   43.41   3.09 11.20 0.81       9.18   0.76      72.646 2.837 31.964 1.248      9.7    0.18     347.4     330
   24   15:00:0.23   1:53:32.50 1224.0   0.00    0.00 NaN NaN           NaN NaN          NaN     NaN     NaN     NaN   4.6    NaN      -NaN      533
   25   15:00:0.61   1:53:19.39 1238.0   0.00    0.00 2.74 5.76        2.78   8.54      4.705   5.848 2.070     2.573  3.2    0.09     319.5    1036
   26   15:00:0.22   1:53:37.79 1236.7   0.00    0.00 4.59 4.42        1.57   5.53      4.459   7.925 1.962     3.487  3.3    0.06     207.1     980
   27   15:00:0.30   1:53:30.89 1240.5   69.24   2.11 17.11 0.58      16.13 0.45       341.192 5.303 150.125 2.333     11.6   0.14     255.1     314
   28   15:00:0.39   1:53:30.25 1245.9   0.00    0.00 4.71 1.77        3.57   1.99      3.855   0.941 1.696     0.414  4.3    0.08     17.3      168
   29   15:00:0.46   1:53:30.55 1240.9   65.05   3.10 13.00 0.61       8.82   0.61     123.088 3.595 54.159 1.582      10.1   0.17     285.5     330
   30   15:00:0.18   1:53:32.60 1240.4   0.00    0.00 3.82 11.49       2.55   9.30      2.387   4.922 1.050     2.166  3.6    0.03     223.3     629
   31   15:00:0.28   1:53:32.81 1231.1   0.00    0.00 9.53 1.62        8.15   2.01      11.692 1.877 5.145      0.826  4.5    0.07      4.2      479
   32   15:00:0.35   1:53:34.66 1244.3   0.00    0.00 2.64 4.31        1.03   1.82      2.520   4.588 1.109     2.019  3.2    0.08     340.7     633
   33   15:00:0.37   1:53:30.77 1242.4   15.93   11.03 3.11 1.52       2.51   1.47      3.859   0.837 1.698     0.368  4.1    0.01     12.1      218
   34   15:00:0.25   1:53:32.04 1245.7   0.00    0.00 2.53 4.78        1.37   2.12      2.239   2.750 0.985     1.210  3.5    0.06     29.9      464
   35   15:00:0.42   1:53:29.58 1248.0   16.76   20.51 2.94 1.18       2.11   1.13      4.665   1.230 2.052     0.541  3.8    0.07     22.1      132
   36   15:00:0.47   1:53:31.00 1245.8   30.80   5.85 6.47 0.94        4.61   1.04      15.743 1.091 6.927      0.480  8.5    0.16     306.4     376
   37   15:00:0.21   1:53:36.82 1246.0   0.00    0.00 -NaN NaN         -NaN NaN         0.383   0.907 0.169     0.399  3.4    0.00     202.2     894
   38   15:00:0.26   1:53:39.89 1243.6   0.00    0.00 -NaN -NaN        -NaN -NaN        2.403   5.120 1.057     2.253  2.6    0.04     350.9    1185
   39   15:00:0.52   1:53:30.71 1249.5   0.00    0.00 3.48 2.20        2.82   1.99      2.595   0.938 1.142     0.413  4.1    0.07      4.1      472
   40   15:00:0.35   1:53:30.59 1251.6   15.92   13.56 3.56 1.29       2.54   1.85      3.607   0.942 1.587     0.415  3.9    0.08     354.7     205
   41   15:00:0.45   1:53:37.07 1252.2   0.00    0.00 0.96 2.75        0.99   2.72      4.741   5.190 2.086     2.284  3.5    0.05     33.2      988
   42   15:00:0.22   1:53:30.99 1257.8   0.00    0.00 7.89 4.48        5.70   2.42      7.512   2.175 3.305     0.957  4.0    0.26     235.4     483
   43   15:00:0.45   1:53:30.78 1258.1   0.00    0.00 3.23 3.56        1.19   2.55      3.641   4.947 1.602     2.177  4.4    0.05     228.3     314
   44   15:00:0.38   1:53:30.00 1259.5   0.00    0.00 2.08 1.94        1.06   2.34      0.840   1.472 0.369     0.648  4.2    0.04     280.1     135
   45   15:00:0.34   1:53:29.06 1261.5   0.00    0.00 2.79 3.54        1.37   3.31      0.986   1.526 0.434     0.671  3.9    0.02     50.7      159
   46   15:00:0.26   1:53:30.36 1262.1   34.59   6.55 5.03 1.19        3.23   1.09      14.277 2.120 6.282      0.933  6.9    0.06     147.2     371
   47   15:00:0.37   1:53:30.48 1254.3   0.00    0.00 2.87 2.67        0.71   1.67      1.085   1.382 0.477     0.608  3.3    0.08     355.7     186
   48   15:00:0.44   1:53:29.41 1262.9   21.24   10.82 2.93 1.38       2.02   1.13      5.015   1.079 2.206     0.475  4.2    0.06     46.5      162
   49   15:00:0.47   1:53:30.16 1261.6   42.61   4.77 7.21 0.83        5.62   1.10      26.432 1.815 11.630 0.798      7.5    0.08     301.6     323
   50   15:00:0.42   1:53:28.86 1266.0   0.00    0.00 -NaN NaN         -NaN NaN         0.215   0.600 0.095     0.264  4.9    NaN      -NaN      69
   51   15:00:0.22   1:53:28.94 1267.8   34.10   4.98 7.11 1.18        5.83   1.13      19.037 1.825 8.376      0.803  6.7    0.11     342.3     486
   52   15:00:0.47   1:53:29.73 1269.7   53.67   3.44 9.90 0.66        7.56   0.89      49.868 1.852 21.942 0.815      7.6    0.05     345.3     278
   53   15:00:0.27   1:53:30.19 1268.8   41.32   12.21 4.73 1.35       2.81   1.19      19.951 4.736 8.779      2.084  6.0    0.03     52.1      346
   54   15:00:0.24   1:53:29.52 1266.7   44.42   3.99 10.57 1.29       7.23   1.45      26.540 2.447 11.678 1.077      5.5    0.25     275.8     436
   55   15:00:0.26   1:53:29.73 1274.1   33.91   4.48 5.41 0.71        4.39   0.73      16.525 2.014 7.271      0.886  5.6    0.01     295.4     370
   56   15:00:0.24   1:53:30.06 1272.9   22.97   10.23 3.88 1.02       3.27   1.33      5.528   1.600 2.432     0.704  5.0    0.03     303.5     429
   57   15:00:0.33   1:53:30.50 1275.9   27.43   5.26 5.12 1.56        3.83   1.44      9.652   1.611 4.247     0.709  4.3    0.07     106.5     229
   58   15:00:0.28   1:53:30.77 1279.9   45.03   4.48 7.35 0.77        5.59   0.79      29.496 1.569 12.978 0.691      7.5    0.13     183.0     329
   59   15:00:0.52   1:53:30.43 1274.2   56.71   4.28 10.14 0.56       7.98   0.60      76.181 3.084 33.519 1.357      7.2    0.19     219.6     445
   60   15:00:0.52   1:53:34.33 1281.9   0.00    0.00 2.20 2.26        1.46   1.83      2.801   2.624 1.232     1.155  3.8    0.07     290.2     800
   61   15:00:0.23   1:53:30.75 1281.4   0.00    0.00 2.32 4.78        1.67   2.93      0.494   0.675 0.217     0.297  3.6    0.01     128.7     444
   62   15:00:0.55   1:53:31.13 1280.9   0.00    0.00 3.16 1.77        1.79   1.77      1.502   0.470 0.661     0.207  4.4    0.08     266.9     583
   63   15:00:0.58   1:53:40.70 1283.1   25.04   9.39 3.39 1.69        2.36   1.10      5.003   1.571 2.201     0.691  3.6    0.02     278.1    1584
   64   15:00:0.47   1:53:29.32 1286.3   24.40   6.04 4.73 1.42        3.42   1.06      6.482   1.135 2.852     0.499  4.4    0.05     78.5      246
   65   15:00:0.56   1:53:30.97 1290.5   0.00    0.00 3.56 1.63        3.09   2.31      2.223   1.192 0.978     0.525  3.7    0.15     16.3      606
   66   15:00:0.49   1:53:38.10 1291.5   0.00    0.00 2.89 6.25        1.04   2.96      1.898   2.257 0.835     0.993  3.5    0.12     233.3    1160
   67   15:00:0.16   1:53:30.07 1286.2   0.00    0.00 3.64 2.02        2.52   2.03      6.660   2.371 2.931     1.043  3.8    0.08     196.1     633
   68   14:59:****   1:53:31.89 1291.8   0.00    0.00 2.74 3.89        1.80   2.60      1.712   2.723 0.753     1.198  2.7    0.05     98.6     1147
   69   15:00:0.50   1:53:39.51 1292.5   0.00    0.00 2.05 3.98        0.96   2.00      0.793   1.320 0.349     0.581  2.9    0.05     243.9    1331
   70   14:59:****   1:53:32.19 1293.2   0.00    0.00 2.42 2.02        0.90   2.45      2.989   3.102 1.315     1.365  3.8    0.04     209.1    1438
   71   15:00:0.54   1:53:33.76 1294.0   0.00    0.00 3.99 4.10        1.41   2.60      1.744   1.116 0.768     0.491  3.9    0.06     26.4      785
   72   15:00:0.26   1:53:29.37 1312.5   95.99   2.10 25.20 0.57      22.68 0.58       773.639 8.420 340.401 3.705     10.1   0.11     157.1     367
   73   15:00:0.57   1:53:29.61 1297.0   0.00    0.00 2.61 1.04        2.13   1.32      1.611   0.926 0.709     0.408  3.6    0.06     89.2      551
74 15:00:0.56    1:53:31.38   1295.2   29.77   8.26    5.19    1.21 3.20     1.31  9.384  1.525 4.129   0.671        5.3    0.11   285.6   618
75 15:00:1.12    1:53:37.16   1297.2   0.00    0.00    1.26    1.58 1.05     2.30  1.603  2.432 0.705   1.070        3.3    0.01   56.5    2532
76 15:00:0.15    1:53:29.02   1297.7   0.00    0.00    4.85    4.07 2.89     7.93  1.438  0.988 0.633   0.435        3.7    0.09   40.3    700
77 15:00:0.52    1:53:29.69   1295.2   66.49   2.95    9.59    0.43 8.21     0.55 112.281 3.765 49.404 1.657         8.1    0.17   209.7   403
78 15:00:0.11    1:53:29.83   1299.4   0.00    0.00    3.41    4.44 2.59     7.75  4.531  6.765 1.994   2.977        2.6    0.03   157.4   779
79 15:00:0.56    1:53:30.37   1302.5   24.35   11.70   4.49    1.46 2.67     1.51  6.157  1.668 2.709   0.734        4.8    0.17   269.6   543
80 15:00:0.22    1:53:27.73   1302.7   0.00    0.00    3.11    1.70 2.16     2.08  1.742  1.022 0.766   0.450        3.1    0.06    7.0    547
81 15:00:0.00    1:53:29.98   1307.2   0.00    0.00    1.68    4.62 2.89     5.14 21.937 65.530 9.652 28.833         4.0    0.04   191.5   1114
82 15:00:0.33    1:53:30.31   1304.8   0.00    0.00    5.07    4.21 3.70     4.77  2.849  1.415 1.254   0.623        3.5    0.13   156.6   208
83 15:00:0.03    1:53:30.26   1308.9   23.24   16.34   4.41    1.75 2.39     3.57  3.306  1.055 1.455   0.464        3.7    0.10   69.1    1008
84 15:00:0.59    1:53:39.33   1308.8   53.97   8.04    10.89   1.89 8.43     1.90 58.989 8.109 25.955 3.568          3.9    0.05   222.0   1449
85 15:00:0.48    1:53:16.61   1312.8   0.00    0.00    4.25    3.22 2.10     4.00  1.982  1.724 0.872   0.759        3.1    0.07   275.6   1292
86 15:00:0.41    1:53:29.20   1318.7   71.49   2.17    33.83   1.07 23.30    0.84 339.719 4.830 149.477 2.125        10.4   0.61   275.4    85
87 15:00:0.56    1:53:31.72   1310.1   18.38   16.15   3.56    1.93 2.12     1.98  5.045  2.319 2.220   1.020        4.1    0.04    8.0    659
88 15:00:0.25    1:53:27.54   1318.2   0.00    0.00    3.93    2.69 2.65     1.82  3.448  2.025 1.517   0.891        3.2    0.07    0.7    468
89 15:00:0.22    1:53:27.97   1316.1   0.00    0.00    0.86    2.06 -NaN      NaN 4.282   7.188 1.884   3.163        4.2    0.01   218.9   530
90 15:00:0.53    1:53:29.30   1318.1   44.17   6.29    8.06    1.43 6.91     1.13 35.099 3.558 15.444 1.565          6.6    0.07   195.1   402
91 15:00:0.20    1:53:26.24   1321.9   0.00    0.00    -NaN    -NaN -NaN      NaN 1.462   3.162 0.643   1.391        3.9    0.01   310.2   679
92 15:00:0.14    1:53:28.53   1328.8   0.00    0.00    4.93    5.81 3.10     9.29  4.880  5.461 2.147   2.403        2.8    0.04   42.2    747
93 15:00:0.23    1:53:28.53   1322.2   46.96   15.15   9.43    2.40 6.51     2.17 29.817 7.624 13.120 3.355          6.9    0.02   29.7    467
94 15:00:0.55    1:53:30.19   1320.3   17.47   7.22    4.05    1.83 2.83     1.77  4.148  1.019 1.825   0.448        4.6    0.04   42.8    523
95 15:00:0.60    1:53:37.92   1327.1   28.60   7.77    11.16   2.70 5.81     2.25 14.577 2.047 6.414    0.901        4.5    0.38   153.6   1316
96 15:00:0.47    1:53:28.61   1327.4   0.00    0.00    2.44    1.85 2.03     2.11  1.886  0.932 0.830   0.410        3.6    0.12   47.0    212
97 15:00:0.52    1:53:28.59   1329.4   26.41   12.57   5.26    1.87 5.15     3.07 17.174 6.588 7.557    2.899        3.8    0.10   250.4   362
98 15:00:0.64    1:53:39.59   1324.6   21.18   13.75   7.24    3.19 2.42     3.43  4.602  1.533 2.025   0.675        3.0    0.16   264.8   1578
99 15:00:0.36    1:53:29.59   1330.6   0.00    0.00    4.95    2.35 3.41     2.81  5.825  2.183 2.563   0.960        3.8    0.04   151.3   118
100 15:00:0.56   1:53:30.52   1327.3   0.00    0.00    2.75    4.36 0.62     1.17  2.979  4.314 1.311   1.898        4.0    0.09   276.2   573
101 15:00:0.20   1:53:24.89   1329.5   0.00    0.00    3.42    2.10 2.21     1.71  3.401  1.260 1.496   0.554        3.6    0.05   197.4   789
102 15:00:0.23   1:53:27.41   1330.9   0.00    0.00    2.93    2.53 2.19     3.73  2.142  2.203 0.943   0.969        3.3    0.08   17.5    538
103 15:00:0.26   1:53:28.03   1329.9   0.00    0.00    3.96    2.41 2.58     2.10  2.690  1.386 1.184   0.610        3.1    0.07   355.3   408
104 15:00:0.55   1:53:29.48   1325.2   32.39   22.64   5.96    3.63 3.07     4.30 15.412 9.299 6.781    4.092        5.8    0.18   306.6   474
105 15:00:0.57   1:53:31.10   1326.8   22.31   15.58   6.12    1.59 4.72     2.20 13.822 3.797 6.082    1.671        5.0    0.09   280.5   625
106 15:00:0.91   1:53:39.37   1330.4   0.00    0.00    2.67    3.33 -NaN      NaN 0.519   1.725 0.228   0.759        3.5    NaN    -NaN    2162
107 14:59:****   1:53:28.20   1333.3   0.00    0.00    1.92    3.32 1.31     2.66  0.882  2.124 0.388   0.935        3.2    0.03   291.5   1558
108 15:00:0.33   1:53:29.68   1331.3   0.00    0.00    3.66    3.95 1.62     3.36  1.652  1.752 0.727   0.771        3.5    0.09   122.5   191
109 15:00:0.48   1:53:28.24   1335.6   24.20   9.74    4.34    1.54 2.69     1.60  4.245  1.271 1.868   0.559        3.4    0.12   200.9   244
110 15:00:0.53   1:53:29.13   1339.9   0.00    0.00    0.41    0.82 -NaN     -NaN 0.469   0.571 0.206   0.251        4.2    0.00   236.6   390
111 15:00:0.56   1:53:32.11   1333.3   0.00    0.00    3.16    2.58 1.75     3.39  2.221  2.173 0.977   0.956        4.2    0.05   220.0   698
112 15:00:0.25   1:53:27.66   1335.9   0.00    0.00    3.62    1.31 3.05     1.70  3.624  1.070 1.594   0.471        3.9    0.02   147.0   471
113 15:00:0.60   1:53:36.52   1336.6   0.00    0.00    2.60    1.72 1.85     1.49  1.395  0.899 0.614   0.395        3.3    0.02   285.0   1191
114 15:00:0.20   1:53:25.31   1336.3   0.00    0.00    2.19    1.78 1.28     2.58  2.445  2.914 1.076   1.282        3.9    0.07   80.0    749
115 15:00:0.16   1:53:25.94   1338.5   0.00    0.00    3.61    3.99 2.77     4.56  2.652  4.250 1.167   1.870        3.7    0.02   93.4    831
116 15:00:0.26   1:53:26.65   1331.5   23.43   18.16   8.08    3.46 6.81     4.09 16.203 5.662 7.129    2.491        4.6    0.11   269.5   512
117 15:00:0.27   1:53:27.82   1320.3   0.00    0.00    1.99    2.71 1.09     1.79  0.961  1.364 0.423   0.600        3.6    0.01   38.1    393
118 15:00:0.56   1:53:30.72   1337.3   0.00    0.00    0.88    1.80 -NaN      NaN 6.024   7.760 2.650   3.414        4.8    0.04   127.2   568
119 15:00:0.57   1:53:31.56   1339.4   29.05   6.95    7.36    2.67 4.91     3.47  9.403  1.929 4.137   0.849        5.4    0.14   139.5   670
120 15:00:0.56   1:53:29.98   1337.0   17.40   21.73   3.78    4.04 1.50     2.82  5.850  4.543 2.574   1.999        4.2    0.14   220.6   531
121 15:00:0.63   1:53:35.57   1338.5   0.00    0.00    2.05    1.72 1.07     2.50  1.685  1.723 0.741   0.758        3.4    0.02   30.4    1156
122 15:00:0.58   1:53:37.52   1335.6   0.00    0.00    2.85    2.98 -NaN      NaN 2.165   2.730 0.953   1.201        4.3    0.03   300.4   1256
123 15:00:0.25   1:53:27.30   1340.9   0.00    0.00    1.34    2.52 0.74     2.63  2.189  5.283 0.963   2.325        4.1    0.04   320.3   486
124 15:00:0.56   1:53:29.19   1339.6   18.77   13.77   2.88    1.46 1.76     1.42  5.026  1.272 2.211   0.560        5.2    0.10   92.3    494
125 15:00:0.59   1:53:36.48   1341.7   0.00    0.00    2.55    1.95 1.61     1.77  1.840  0.595 0.810   0.262        3.8    0.01   351.2   1159
126 15:00:0.25   1:53:26.27   1342.3   0.00    0.00    2.82    1.87 1.95     1.90  2.063  0.798 0.908   0.351        3.5    0.06   285.1   561
127 15:00:0.30   1:53:29.09   1344.2   0.00    0.00    7.59    3.39 2.09     2.79  4.402  2.743 1.937   1.207        3.9    0.18   100.7   264
128 15:00:0.35   1:53:29.38   1344.1   24.67   14.23   3.01    1.83 1.91     1.62  4.224  2.118 1.858   0.932        4.2    0.06   309.2   116
129 15:00:0.47   1:53:28.14   1343.8   0.00    0.00    3.14    1.86 2.86     1.98  1.948  0.429 0.857   0.189        4.4    0.08   235.2   220
130 15:00:0.28   1:53:28.81   1348.1   0.00    0.00    2.66    4.22 0.62     1.56  1.771  1.671 0.779   0.735        3.6    0.09   258.1   323
131 15:00:0.57   1:53:30.18   1349.4   28.40   4.89    7.16    1.27 5.55     1.16 15.351 2.697 6.755    1.187        4.8    0.10   307.1   581
132 15:00:0.56   1:53:31.48   1347.7   0.00    0.00    2.69    4.91 0.37     0.84 10.394 8.147 4.573    3.585        4.5    0.05   248.6   646
133 15:00:0.28   1:53:26.62   1346.2   0.00    0.00    3.04    1.91 1.77     1.42  2.856  1.455 1.256   0.640        3.6    0.12   169.7   447
134 15:00:0.61   1:53:36.25   1354.0   0.00    0.00    -NaN     NaN -NaN      NaN 0.792   1.769 0.349   0.778        4.5    0.00   179.6   1177
135 15:00:0.30   1:53:25.46   1353.6   0.00    0.00    3.36    1.49 2.60     1.45  3.718  1.355 1.636   0.596        3.6    0.04   111.7   518
136 15:00:0.54   1:53:28.45   1353.4   20.66   6.75    4.73    1.46 4.01     1.65  8.217  0.939 3.616   0.413        5.2    0.04   10.3    414
137 15:00:0.34   1:53:29.60   1354.5   22.28   14.97   6.39    2.36 4.04     2.40  7.748  2.254 3.409   0.992        3.6    0.21   309.3   169
138 15:00:0.57   1:53:29.48   1346.1   0.00    0.00    5.61    8.69 1.10     2.61  4.317  8.148 1.899   3.585        4.5    0.04   318.8   521
139 15:00:0.57   1:53:32.40   1349.2   0.00    0.00    3.16    3.40 1.24     3.42  2.360  2.645 1.038   1.164        4.7    0.03   31.7    739
140 15:00:0.52   1:53:28.14   1348.6   22.05   11.95   3.86    1.29   2.61   1.08   5.144    1.802   2.263   0.793   3.8    0.06   102.0   328
141 15:00:0.54   1:53:28.78   1347.0   40.23   5.78    5.45    0.81   3.95   0.98   19.633   2.714   8.638   1.194   4.9    0.16   67.2    427
142 15:00:0.56   1:53:32.04   1369.3   0.00    0.00    2.13    1.86   1.10   3.00   2.230    2.886   0.981   1.270   4.4    0.04   156.7   692
143 15:00:0.58   1:53:36.21   1350.8   0.00    0.00    3.46    1.87   2.45   2.10   1.660    0.820   0.731   0.361   3.5    0.09   300.7   1116
144 15:00:0.22   1:53:27.07   1352.8   0.00    0.00    9.22    3.15   6.78   2.68   9.163    1.914   4.032   0.842   4.9    0.28   297.6   579
145 15:00:0.56   1:53:30.49   1355.3   25.18   7.10    4.33    1.25   3.68   1.59   7.379    1.876   3.247   0.825   4.1    0.06   242.5   569
146 15:00:0.60   1:53:35.66   1355.7   0.00    0.00    4.67    1.63   2.85   1.26   4.306    1.215   1.895   0.534   3.9    0.12    3.7    1105
147 15:00:0.60   1:53:37.82   1357.1   0.00    0.00    5.01    2.38   2.68   2.15   3.641    1.863   1.602   0.820   3.5    0.17   267.8   1316
148 15:00:0.21   1:53:24.62   1365.0   0.00    0.00    6.27    3.71   5.52   3.92   4.422    2.469   1.946   1.087   3.0    0.10   80.5    796
149 15:00:0.27   1:53:26.49   1354.3   18.08   19.16   2.95    1.41 1.60     2.35  4.354  3.014 1.916     1.326   5.2   0.07   134.7   480
150 15:00:0.23   1:53:27.34   1359.7   22.48   11.70   4.10    2.06 2.43     1.84  3.977  1.252 1.750     0.551   4.1   0.14   208.3   547
151 15:00:0.36   1:53:29.43   1355.5   0.00    0.00    2.49    2.77 1.88     4.35  1.252  1.577 0.551     0.694   3.3   0.01   356.4   111
152 15:00:0.29   1:53:22.92   1358.6   0.00    0.00    4.73    8.07 1.52     2.81  3.038  8.274 1.337     3.641   3.2   0.08   104.7   795
153 15:00:0.49   1:53:28.11   1356.9   0.00    0.00    4.24    2.28 2.59     1.63  5.068  1.574 2.230     0.693   3.9   0.14   119.2   259
154 15:00:0.57   1:53:29.72   1363.1   0.00    0.00    1.51    1.80 0.52     1.27  8.644  9.459 3.803     4.162   5.6   0.02   349.6   544
155 15:00:0.60   1:53:30.50   1358.3   0.00    0.00    1.29    1.72 0.28     0.86  1.305  1.885 0.574     0.829   4.5   0.02   213.0   665
156 15:00:0.64   1:53:35.77   1358.8   28.15   36.26   2.46    3.90 1.07     2.64  2.885  4.439 1.269     1.953   4.9   0.07   128.7   1196
157 15:00:0.75   1:53:36.05   1352.1   0.00    0.00    2.53    6.94 0.55     1.32  6.533 10.697 2.875     4.707   2.8   0.12   192.1   1485
158 15:00:0.34   1:53:23.56   1358.9   0.00    0.00    2.11    2.22 1.74     1.82  2.320  1.206 1.021     0.530   3.2   0.05   170.0   640
159 15:00:0.53   1:53:28.84   1361.1   34.11   21.13   3.45    3.06 3.46     4.53 11.179 8.553 4.919      3.763   5.4   0.01   289.9   406
160 15:00:0.30   1:53:29.80   1361.2   0.00    0.00    2.58    1.08 1.62     0.92  3.332  1.155 1.466     0.508   5.0   0.03   14.2    265
161 15:00:0.29   1:53:25.33   1364.0   22.65   15.42   2.27    0.93 1.83     1.21  4.175  1.036 1.837     0.456   4.2   0.05   49.7    554
162 15:00:0.25   1:53:26.25   1360.0   0.00    0.00    -NaN    -NaN -NaN     -NaN 0.737   2.198 0.324     0.967   4.3   NaN    -NaN    560
163 15:00:0.31   1:53:23.84   1364.3   0.00    0.00    1.93    3.81 -NaN      NaN 1.561   3.043 0.687     1.339   4.3   0.02   75.7    666
164 15:00:0.21   1:53:25.81   1365.1   0.00    0.00    3.44    1.83 2.14     1.79  2.498  1.079 1.099     0.475   3.6   0.01   134.8   698
165 15:00:0.25   1:53:16.75   1364.0   0.00    0.00    3.82    7.10 2.21     5.87  2.851  2.896 1.254     1.274   3.1   0.06   245.6   1513
166 15:00:0.35   1:53:23.91   1368.1   14.83   17.94   1.98    1.80 1.61     1.74  2.879  1.045 1.267     0.460   3.8   0.09   240.2   588
167 15:00:0.26   1:53:26.56   1366.3   0.00    0.00    2.32    2.40 0.40     0.66  2.096  3.323 0.922     1.462   4.4   0.04   24.3    513
168 15:00:0.50   1:53:27.64   1366.6   23.76   9.31    6.85    2.08 3.26     1.39 12.360 2.992 5.438      1.316   5.0   0.15   300.5   302
169 15:00:0.44   1:53:28.41   1367.6   26.25   11.06   3.06    1.36 1.68     1.48  5.624  1.684 2.475     0.741   3.9   0.03   260.6   130
170 15:00:0.63   1:53:35.07   1361.3   0.00    0.00    5.04    3.81 1.31     3.02  6.719  7.757 2.957     3.413   3.4   0.06   114.1   1118
171 15:00:0.66   1:53:35.62   1366.0   0.00    0.00    3.06    2.94 -NaN     -NaN 1.633   2.325 0.718     1.023   3.3   0.07   342.9   1236
172 15:00:0.27   1:53:20.74   1369.7   0.00    0.00    3.65    1.46 2.46     1.43  2.977  0.593 1.310     0.261   4.3   0.04   179.9   1049
173 15:00:0.25   1:53:24.78   1366.0   0.00    0.00    5.71    3.06 2.66     2.47  9.462  6.198 4.163     2.727   4.5   0.12   262.9   683
174 15:00:0.22   1:53:25.59   1371.0   19.85   11.59   2.46    1.58 1.77     1.56  4.178  1.647 1.838     0.725   3.6   0.08   162.0   693
175 15:00:0.30   1:53:25.88   1364.1   27.74   6.10    5.04    1.10 4.01     1.24  9.459  1.745 4.162     0.768   4.0   0.13   292.3   473
176 15:00:0.35   1:53:28.98   1365.2   0.00    0.00    0.46    1.27 0.89     1.74  1.514  2.458 0.666     1.081   3.6   0.05   304.3   105
177 15:00:0.67   1:53:36.54   1368.9   0.00    0.00    1.55    1.19 1.58     2.66  0.595  0.693 0.262     0.305   3.1   0.01   327.4   1333
178 15:00:0.25   1:53:27.15   1369.9   0.00    0.00    6.33    8.49 1.04     3.06  4.617  4.415 2.031     1.943   3.3   0.08   58.6    504
179 15:00:0.57   1:53:31.31   1375.4   21.01   18.81   5.79    1.93 4.12     1.72 14.074 6.141 6.193      2.702   4.5   0.11   275.2   652
180 15:00:0.21   1:53:26.21   1381.4   0.00    0.00    5.56    3.56 1.43     3.05  4.427  4.506 1.948     1.983   5.0   0.05   151.3   667
181 15:00:0.57   1:53:30.92   1370.5   26.92   10.22   3.03    1.27 2.09     1.00  5.210  1.149 2.293     0.505   4.3   0.08   86.3    637
182 15:00:0.62   1:53:34.72   1362.3   18.70   11.84   7.10    2.72 4.88     3.34  6.863  2.182 3.020     0.960   3.2   0.20   239.2   1056
183 15:00:1.13   1:53:18.58   1372.2   0.00    0.00    2.11    4.55 -NaN     -NaN 0.907   2.242 0.399     0.986   3.0   0.07   338.8   2078
184 15:00:0.46   1:53:27.76   1375.0   0.00    0.00    2.57    3.44 0.78     2.10  1.693  1.945 0.745     0.856   3.8   0.07   231.1   199
185 15:00:0.33   1:53:29.56   1372.0   0.00    0.00    2.88    2.62 1.80     1.65  1.495  0.769 0.658     0.338   3.5   0.07   87.7    174
186 15:00:0.57   1:53:29.97   1372.2   22.91   11.10   3.45    1.02 2.76     1.19  9.915  1.821 4.363     0.801   4.5   0.02   149.2   565
187 15:00:0.60   1:53:31.76   1374.1   0.00    0.00    1.14    2.65 -NaN     -NaN 1.966   2.970 0.865     1.307   3.4   0.00   187.8   777
188 15:00:0.97   1:53:32.05   1374.6   0.00    0.00    4.03    1.97 2.87     2.12  4.284  0.715 1.885     0.315   4.1   0.04   39.7    1810
189 15:00:0.63   1:53:34.18   1373.2   0.00    0.00    3.07    3.21 1.91     1.97  1.593  1.208 0.701     0.532   3.1   0.10   247.7   1043
190 15:00:0.32   1:53:24.20   1376.0   0.00    0.00    4.43    5.13 1.09     2.35  5.260  7.392 2.315     3.253   4.3   0.03   233.1   601
191 15:00:0.27   1:53:26.08   1376.1   0.00    0.00    5.25    5.21 1.33     2.17  2.935  3.151 1.291     1.386   4.2   0.06   279.3   526
192 15:00:0.57   1:53:30.53   1375.4   26.27   15.05   3.62    1.50 2.08     1.90  6.062  1.961 2.667     0.863   4.6   0.08   43.4    593
193 15:00:0.99   1:53:30.81   1378.5   0.00    0.00    4.67    1.88 3.02     2.19  3.248  1.356 1.429     0.597   3.6   0.11   262.7   1787
194 15:00:0.83   1:53:32.35   1376.6   0.00    0.00    3.88    4.99 0.12     0.27  2.903  3.322 1.277     1.462   3.0   0.06   269.3   1432
195 15:00:0.49   1:53:27.45   1384.2   37.81   6.03    6.96    1.30 5.29     1.31 20.965 2.843 9.225      1.251   4.3   0.12   312.3   260
196 15:00:0.58   1:53:32.92   1377.3   0.00    0.00    2.77    3.27 1.27     3.07  1.198  1.762 0.527     0.775   3.5   0.03   292.6   820
197 15:00:0.31   1:53:23.32   1378.0   0.00    0.00    4.09    8.13 0.87     2.12  3.122  8.144 1.373     3.584   3.5   0.11   248.9   715
198 15:00:0.53   1:53:29.14   1378.2   35.30   9.70    6.11    1.19 5.40     1.48 13.263 1.961 5.836      0.863   4.8   0.05   62.1    408
199 15:00:0.56   1:53:30.75   1381.0   0.00    0.00    2.18    1.42 1.12     2.09  2.314  0.948 1.018     0.417   5.1   0.06   57.8    595
200 15:00:0.52   1:53:31.30   1381.7   0.00    0.00    2.88    1.95 -NaN     -NaN 0.797   1.021 0.351     0.449   4.3   0.12   102.0   518
201 15:00:0.30   1:53:20.82   1381.2   35.38   10.64   8.42    2.28 6.40     2.32 34.660 7.713 15.250     3.394   4.7   0.08   79.8    993
202 15:00:0.57   1:53:28.42   1394.9   71.82   1.98    26.62   0.50 25.02    0.62 364.441 8.245 160.354   3.628   9.3   0.11   162.3   495
203 15:00:0.54   1:53:31.66   1380.7   0.00    0.00    3.46    2.65 1.09     2.42  2.685  1.779 1.182     0.783   4.2   0.08   234.3   600
204 15:00:0.57   1:53:31.85   1379.4   16.18   11.71   3.25    1.46 2.38     1.49  3.289  0.858 1.447     0.378   4.5   0.10   100.0   699
205 15:00:0.59   1:53:33.57   1381.3   0.00    0.00    1.67    2.12 1.28     3.69  2.993  3.701 1.317     1.629   4.0   0.01   292.7   886
206 15:00:0.64   1:53:33.57   1382.6   0.00    0.00    2.65    2.48 1.29     4.70  1.124  1.817 0.494     0.799   3.6   0.02   350.7   1011
207 15:00:0.45   1:53:28.33   1381.2   0.00    0.00    3.05    3.31 3.79     2.86  8.155  4.216 3.588     1.855   4.8   0.08   334.9   148
208 15:00:0.32   1:53:28.88   1383.5   0.00    0.00    1.75    2.14 1.30     2.07  1.111  1.377 0.489     0.606   4.5   0.02   212.5   205
209 15:00:0.33   1:53:22.50   1385.4   0.00    0.00    3.95    2.52 2.20     1.94  3.151  1.676 1.386     0.738   3.3   0.02   161.7   765
210 15:00:0.33   1:53:22.99   1382.7   0.00    0.00    3.43    3.08   2.40   2.86  4.102  1.245 1.805     0.548   3.4   0.12   199.1   710
211 15:00:0.53   1:53:27.51   1384.6   18.13   21.89   4.07    2.25   3.09   2.58  6.921  5.000 3.045     2.200   4.3   0.12   69.8    362
212 15:00:0.47   1:53:28.48   1387.9   0.00    0.00    2.55    1.13   2.17   1.40  2.937  0.974 1.292     0.429   3.6   0.02   40.8    211
213 15:00:0.28   1:53:28.81   1389.7   75.34   2.20    17.54   0.42   9.34   0.41 191.880 4.837 84.427    2.128   9.2   0.32   241.7   320
214 15:00:0.57   1:53:29.05   1387.6   47.38   20.07   7.52    4.86   4.98   2.99 42.841 21.133 18.850    9.298   7.8   0.12   17.7    523
215 15:00:0.58   1:53:29.74   1384.1   44.35   17.28   4.45    2.65   3.61   2.52 21.695 8.816 9.546      3.879   6.7   0.11   221.2   589
216 15:00:0.59   1:53:31.60   1386.2   0.00    0.00    3.02    1.41   1.69   1.52  1.555  0.948 0.684     0.417   3.0   0.06   313.1   734
217 15:00:0.97   1:53:31.63   1382.3   21.53   32.77   4.69    6.08   4.16   8.68 10.578 14.958 4.655     6.582   4.9   0.10   151.3   1787
218 15:00:0.20   1:53:18.54   1386.9   0.00    0.00    6.09    7.13   -NaN   -NaN 3.413   5.538 1.502     2.437   3.3   0.10   63.7    1403
219 15:00:0.21   1:53:25.91   1384.1   27.38   11.69   5.70    2.07   4.64   2.34 10.232 2.266 4.502      0.997   4.6   0.07   239.9   680
220 15:00:0.54   1:53:29.52   1388.9   27.53   20.04   3.63    2.75   2.55   2.48  8.387  4.554 3.690     2.004   5.3   0.05   341.5   455
221 15:00:0.51   1:53:31.78   1388.7   0.00    0.00    1.36    1.69   1.01   2.95  1.555  1.407 0.684     0.619   3.5   0.04   60.4    543
222 15:00:0.72   1:53:31.98   1388.0   0.00    0.00     NaN    NaN     NaN    NaN   NaN    NaN   NaN       NaN    3.1   NaN    -NaN    1099
223 15:00:1.04   1:53:32.87   1388.0   0.00    0.00     NaN    NaN     NaN    NaN   NaN    NaN   NaN       NaN    2.8   NaN    -NaN    2045
224 15:00:0.33   1:53:20.86   1391.6   0.00    0.00    2.86    1.87   2.20    1.49   3.177    1.118    1.398    0.492   3.8   0.07   181.2   947
225 15:00:0.27   1:53:25.05   1387.8   33.08   20.36   11.06   6.03   4.57    3.69   34.580   21.279   15.215   9.363   5.1   0.24   304.5   613
226 15:00:0.59   1:53:30.46   1390.2   21.00   15.76   2.96    1.08   1.50    1.28   3.501    1.137    1.540    0.500   4.0   0.04   203.7   652
227 15:00:0.58   1:53:31.07   1389.7   25.51   17.18   5.52    2.17   3.32    2.53   8.655    3.202    3.808    1.409   5.7   0.07   75.1    660
228 15:00:0.57   1:53:31.80   1389.0   0.00    0.00    3.52    1.56   2.68    2.13   5.585    2.074    2.457    0.912   3.6   0.08   136.6   678
229 15:00:0.59   1:53:28.98   1389.2   41.86   4.31    5.71    0.73   4.86    0.58   24.435   1.843    10.752   0.811   7.3   0.04   18.9    577
230 15:00:0.57   1:53:30.03   1390.7   0.00    0.00    3.65    1.35   3.09    1.51   6.477    1.785    2.850    0.785   4.1   0.05   189.6   565
231 15:00:0.96   1:53:30.24   1392.6   0.00    0.00    3.46    3.65   1.11    1.85   1.458    2.753    0.642    1.211   3.4   0.03   350.7   1682
232 15:00:0.31   1:53:20.29   1393.0   0.00    0.00    1.66    2.75   1.31    3.24   3.562    4.114    1.567    1.810   4.0   0.02   55.0    1029
233 15:00:0.27   1:53:25.46   1393.7   34.78   13.70   3.39    1.34   2.46    2.16   7.837    2.469    3.448    1.086   5.1   0.04   240.3   577
234 15:00:0.21   1:53:26.35   1394.0   0.00    0.00    4.77    3.78   2.16    5.63   5.957    9.944    2.621    4.375   4.3   0.04   75.1    641
235 15:00:0.53   1:53:27.61   1393.9   0.00    0.00    4.40    5.00   1.96    5.69   3.751    2.323    1.650    1.022   5.3   0.06   254.0   375
236 15:00:0.30   1:53:20.94   1397.4   0.00    0.00    3.20    3.97   0.49    1.24   2.851    3.690    1.254    1.624   3.9   0.08   287.1   975
237 15:00:0.53   1:53:28.81   1394.5   32.63   5.32    5.04    1.04   3.64    0.77   14.393   1.609    6.333    0.708   5.3   0.05   125.7   407
238 15:00:0.51   1:53:30.67   1394.0   0.00    0.00    3.54    1.52   2.63    1.50   5.191    2.103    2.284    0.925   3.1   0.05   169.0   456
239 15:00:0.99   1:53:31.11   1396.0   0.00    0.00    3.26    2.81   1.49    2.76   1.859    3.228    0.818    1.420   3.4   0.07   123.0   1811
240 15:00:0.58   1:53:31.24   1396.1   0.00    0.00    2.79    1.91   0.86    1.91   5.803    3.694    2.553    1.625   4.6   0.06   294.2   683
241 15:00:0.62   1:53:32.51   1395.9   0.00    0.00    3.39    3.87   0.34    0.83   2.442    3.131    1.075    1.378   3.7   0.04   50.0    888
242 15:00:0.57   1:53:30.46   1398.3   0.00    0.00    2.04    2.81   0.98    2.36   2.757    3.308    1.213    1.456   4.4   0.02   277.2   590
243 15:00:0.65   1:53:32.99   1401.3   0.00    0.00    2.70    2.02   0.80    1.74   4.142    4.309    1.822    1.896   3.5   0.09    5.6    979
244 15:00:0.62   1:53:33.11   1396.9   0.00    0.00    4.22    2.24   2.27    1.33   4.385    1.564    1.929    0.688   3.4   0.12   20.5    936
245 15:00:0.51   1:53:27.26   1400.1   34.61   9.61    3.55    1.12   2.38    0.96   11.228   3.067    4.940    1.349   6.0   0.06   220.1   323
246 15:00:0.53   1:53:28.26   1398.5   0.00    0.00    5.04    6.38   0.64    1.62   2.549    2.877    1.122    1.266   3.6   0.08   86.6    379
247 15:00:0.26   1:53:25.63   1402.2   0.00    0.00    3.03    3.71   0.66    1.18   2.023    3.008    0.890    1.324   4.1   0.04   33.5    587
248 15:00:0.22   1:53:26.16   1403.1   36.31   17.26   3.79    1.29   2.11    1.89   8.590    4.799    3.780    2.112   5.0   0.11   184.0   637
249 15:00:0.58   1:53:30.83   1402.3   30.82   14.78   5.63    2.46   4.51    3.50   9.857    3.516    4.337    1.547   5.0   0.01   339.5   653
250 15:00:0.59   1:53:32.12   1397.9   0.00    0.00    5.05    2.60   4.62    2.33   4.262    1.779    1.875    0.783   3.1   0.12   47.2    768
251 15:00:0.60   1:53:30.32   1405.9   0.00    0.00    5.59    4.73   1.88    4.38   3.287    3.774    1.446    1.661   4.5   0.12   355.5   658
252 15:00:0.34   1:53:20.31   1401.6   0.00    0.00    3.34    4.15   2.36    3.91   3.460    3.613    1.522    1.590   3.9   0.02   211.9   996
253 15:00:0.28   1:53:24.71   1406.8   0.00    0.00    2.78    1.23   1.99    1.23   2.831    0.807    1.246    0.355   5.3   0.06    4.3    626
254 15:00:0.26   1:53:25.87   1405.5   0.00    0.00    4.66    2.98   2.38    2.43   3.110    1.003    1.368    0.441   4.4   0.09   156.8   563
255 15:00:0.52   1:53:27.18   1411.7   35.45   4.99    8.67    1.12   7.69    0.93   25.577   1.716    11.254   0.755   6.4   0.07   300.1   350
256 15:00:0.54   1:53:28.71   1407.5   28.17   4.02    4.57    0.89   4.19    0.79   14.480   1.831    6.371    0.806   6.0   0.06   78.2    419
257 15:00:0.60   1:53:31.84   1408.5   0.00    0.00    1.30    1.67   0.85    1.98   2.875    2.662    1.265    1.171   3.9   0.03   260.4   758
258 15:00:0.38   1:53:19.82   1408.9   0.00    0.00    1.06    1.92   0.26    0.67   0.664    0.863    0.292    0.380   3.6   0.02   45.2    1007
259 15:00:0.26   1:53:25.01   1408.4   30.42   23.09   5.37    3.72   2.87    3.63   13.976   8.838    6.149    3.889   5.2   0.13   337.4   647
260 15:00:0.47   1:53:27.14   1408.1   28.52   32.26   4.92    5.81   1.92    3.58   7.925    8.502    3.487    3.741   4.5   0.07   261.3   241
261 15:00:0.59   1:53:28.94   1409.1   41.41   4.41    7.71    0.77   6.32    0.69   26.942   2.331    11.855   1.026   6.7   0.09   255.6   580
262 15:00:0.56   1:53:29.25   1408.9   29.84   7.44    6.02    0.81   4.83    1.16   16.498   2.059    7.259    0.906   5.5   0.07   245.9   483
263 15:00:0.60   1:53:31.20   1412.7   39.33   7.13    8.74    2.16   6.75    1.99   24.535   4.205    10.795   1.850   4.6   0.16   276.7   713
264 15:00:0.23   1:53:24.51   1412.0   0.00    0.00    -NaN    -NaN   -NaN    -NaN   0.693    1.698    0.305    0.747   4.5   0.00   50.8    764
265 15:00:0.36   1:53:20.09   1412.1   0.00    0.00    5.14    3.75   2.68    2.24   4.938    2.449    2.173    1.077   3.2   0.20   130.6   998
266 15:00:0.57   1:53:27.42   1408.9   38.12   4.06    8.72    0.59   6.89    0.62   43.176   2.145    18.997   0.944   9.1   0.12   278.1   478
267 15:00:0.58   1:53:29.46   1412.2   23.86   6.32    3.47    1.04   2.82    1.35   5.456    0.850    2.400    0.374   4.8   0.06   286.9   570
268 15:00:0.61   1:53:29.77   1408.7   0.00    0.00    4.03    1.30   3.21    1.56   3.656    1.575    1.608    0.693   3.7   0.06    4.1    678
269 15:00:0.62   1:53:31.58   1414.7   0.00    0.00    2.75    1.75   2.57    1.71   2.398    1.094    1.055    0.481   3.5   0.05   11.5    805
270 15:00:0.23   1:53:25.91   1409.5   18.79   10.77   9.58    2.68   7.31    2.84   9.617    2.516    4.231    1.107   6.0   0.03   339.7   646
271 15:00:0.58   1:53:30.47   1414.8   25.52   8.41    5.33    1.68   3.79    2.26   8.014    1.642    3.526    0.723   4.8   0.12   247.8   629
272 15:00:0.62   1:53:31.94   1413.0   0.00    0.00    1.76    1.53   1.24    1.37   1.754    0.569    0.772    0.250   3.7   0.02   211.1   834
273 15:00:0.34   1:53:20.46   1413.8   0.00    0.00    3.12    2.33   1.97    2.99   1.364    1.711    0.600    0.753   3.6   0.07   138.8   977
274 15:00:0.54   1:53:29.30   1412.5   31.59   7.63    8.14    1.42   4.69    1.15   11.967   1.954    5.265    0.860   4.8   0.11   109.6   432
275 15:00:0.38   1:53:21.30   1418.6   0.00    0.00    1.86    1.56   0.76    1.87   1.176    2.226    0.518    0.979   3.3   0.03   95.0    839
276 15:00:0.27   1:53:24.48   1418.6   23.63   11.16   4.26    1.90   2.56    2.24   5.241    1.460    2.306    0.642   3.9   0.05   278.1   673
277 15:00:0.22   1:53:26.20   1415.4   44.80   23.21   11.16   8.04   2.64    4.05   22.143   12.265   9.743    5.397   5.2   0.27   252.6   644
278 15:00:0.22   1:53:26.65   1417.8   33.71   5.63    7.38    1.47   6.41    1.15   19.404   2.398    8.538    1.055   5.0   0.08   343.4   601
279 15:00:0.27   1:53:24.95   1421.6   47.99   17.74   4.56    2.66   3.83    3.81   28.713   9.526    12.634   4.192   6.2   0.05   196.8   636
280 15:00:0.47   1:53:27.21   1420.6   0.00    0.00    2.71    2.63   1.27    2.22  3.713     3.228 1.634       1.420   3.8   0.03   315.5   234
281 15:00:0.32   1:53:27.86   1421.7   31.63   22.51   3.18    2.00   1.10    2.72  5.937     4.243 2.612       1.867   4.1   0.09   186.3   244
282 15:00:0.58   1:53:29.49   1420.7   0.00    0.00    2.65    1.14   2.08    0.96  3.626     0.708 1.596       0.312   5.1   0.05   88.1    556
283 15:00:0.61   1:53:30.03   1419.3   22.27   20.65   2.85    1.59   1.95    1.64  3.695     1.323 1.626       0.582   3.8   0.04   152.4   665
284 15:00:0.62   1:53:30.83   1420.1   0.00    0.00    3.98    5.06   1.97    5.93  2.833     1.939 1.246       0.853   4.1   0.03   79.6    758
285 15:00:0.57   1:53:27.57   1423.4   44.48   3.61    8.94    0.77   7.36    0.77 51.687     2.740 22.742      1.206   9.0   0.16   280.2   492
286 15:00:0.89   1:53:25.39   1423.0   0.00    0.00    6.18    7.74   3.72    8.54  3.805     5.864 1.674       2.580   3.6   0.03   141.5   1356
287 15:00:0.53   1:53:26.85   1425.5   38.98   4.22    7.97    0.96   5.71    0.62 26.567     2.073 11.689      0.912   6.4   0.06   333.2   371
288 15:00:0.38   1:53:19.38   1423.2   0.00    0.00    4.99    2.75   2.12    1.22  3.130     1.471 1.377       0.647   3.4   0.21   197.3   1054
289 15:00:0.21   1:53:25.90   1422.9   30.57   5.49    7.06    0.92   3.80    1.13 12.664     1.967 5.572       0.865   5.6   0.25   130.6   690
290 15:00:0.58   1:53:29.95   1422.7   24.41   22.30   2.49    1.64   2.54    1.67  8.377     3.353 3.686       1.475   4.6   0.11   257.5   600
291 15:00:0.31   1:53:19.93   1428.7   0.00    0.00    3.64    4.17   2.20    5.93  1.052     1.316 0.463       0.579   3.7   0.04   337.2   1083
292 15:00:0.57   1:53:29.42   1430.3   0.00    0.00    4.32    2.70   2.74    2.92  1.886     0.681 0.830       0.299   4.4   0.08   222.9   538
293 15:00:0.60   1:53:30.80   1428.5   14.46   18.95   5.58    3.45   1.41    1.72  4.099     2.802 1.803       1.233   4.4   0.12   84.4    700
294 15:00:0.42   1:53:28.26   1436.0   63.65   2.02    28.68   0.73   24.87   0.80 282.330    5.473 124.225     2.408   7.9   0.29   301.0    75
295 15:00:0.28   1:53:24.51   1430.9   26.13   20.18   4.08    2.38   3.15    2.65  6.974     3.643 3.069       1.603   4.1   0.06   22.8    645
296 15:00:0.46   1:53:27.69   1430.0   0.00    0.00    1.81    3.73   -NaN    -NaN 2.494      5.465 1.097       2.405   3.7   0.07   123.2   196
297 15:00:0.31   1:53:27.99   1428.2   37.02   4.95    5.62    0.72   4.71    0.79 18.765     1.832 8.256       0.806   5.8   0.07   222.7   283
298 15:00:0.61   1:53:28.39   1429.2   19.71   13.20   3.22    1.19   1.78    1.16  4.947     1.236 2.176       0.544   3.9   0.06   282.3   599
299 15:00:0.60   1:53:30.21   1427.5   0.00    0.00    2.33    4.28 1.66     4.02  6.702  8.379 2.949       3.687   4.2    0.09   342.9   664
300 15:00:0.23   1:53:25.58   1430.3   30.06   6.89    7.76    0.91 6.85     1.25 21.493 2.274 9.457        1.000   5.3    0.07   74.1    677
301 15:00:0.23   1:53:25.98   1438.1   0.00    0.00    3.93    5.88 2.05     2.68  6.379  5.232 2.807       2.302   4.3    0.19   14.1    631
302 15:00:0.26   1:53:24.92   1430.2   62.45   13.67   9.21    1.93 4.42     1.82 57.700 11.883 25.388      5.229   6.6    0.15   189.3   660
303 15:00:0.24   1:53:24.94   1434.0   19.61   11.64   5.63    1.00 4.76     1.15 13.896 1.259 6.114        0.554   7.2    0.03   74.5    684
304 15:00:0.47   1:53:26.90   1436.7   19.91   11.79   3.48    1.36 2.26     1.06  4.429  1.181 1.949       0.519   3.9    0.10   91.6    253
305 15:00:0.56   1:53:26.88   1447.9   65.90   2.09    14.03   0.49 13.32    0.40 294.086 4.923 129.398     2.166   12.4   0.13   295.7   441
306 15:00:0.19   1:53:26.94   1436.1   0.00    0.00    4.84    2.45 2.66     1.34  4.495  1.637 1.978       0.720   3.3    0.05   339.3   677
307 15:00:0.47   1:53:27.37   1438.7   0.00    0.00    1.94    2.12 -NaN     -NaN 2.326   4.100 1.023       1.804   3.9    0.01   30.0    229
308 15:00:0.57   1:53:27.75   1435.8   39.14   15.58   5.35    1.91 3.78     2.01 28.206 9.758 12.411       4.294   5.4    0.07   256.3   493
309 15:00:0.22   1:53:25.08   1441.3   52.00   4.03    9.03    0.67 7.52     0.68 56.376 3.021 24.806       1.329   6.9    0.05   207.9   726
310 15:00:0.54   1:53:28.30   1440.2   25.67   11.37   3.48    1.42 2.42     1.29  5.630  1.700 2.477       0.748   3.9    0.05   65.5    395
311 15:00:0.45   1:53:28.56   1439.2   0.00    0.00    3.21    1.68 0.99     1.49  3.936  2.827 1.732       1.244   4.6    0.13   76.5    141
312 15:00:0.61   1:53:29.99   1438.8   0.00    0.00    2.15    2.18 1.69     3.73  1.763  1.643 0.776       0.723   3.4    0.01   276.1   687
313 15:00:0.31   1:53:24.33   1442.6   0.00    0.00    3.28    1.63 1.13     2.28  5.005  2.230 2.202       0.981   5.7    0.01   338.0   614
314 15:00:0.57   1:53:28.15   1444.6   0.00    0.00    2.04    1.68 1.30     2.71  3.492  3.968 1.536       1.746   6.2    0.02   153.5   500
315 15:00:0.30   1:53:24.78   1444.3   0.00    0.00    5.66    1.48 3.55     1.04  8.227  1.866 3.620       0.821   4.8    0.11   227.4   583
316 15:00:0.26   1:53:24.51   1451.2   29.81   10.22   5.77    2.18 3.25     1.08  8.639  1.924 3.801       0.847   4.8    0.08   236.1   681
317 15:00:0.45   1:53:27.83   1452.0   16.36   18.57   3.48    1.61 2.57     1.43  4.692  0.733 2.064       0.323   4.9    0.07   101.6   167
318 15:00:0.89   1:53:34.55   1451.0   0.00    0.00    5.11    4.58 2.66     3.93  2.203  2.416 0.969       1.063   3.1    0.04   223.0   1741
319 15:00:0.22   1:53:25.25   1451.9   37.47   20.55   3.50    2.67 1.54     2.40 19.122 8.727 8.414        3.840   6.3    0.05   263.4   716
320 15:00:0.48   1:53:26.83   1457.8   0.00    0.00    5.34    5.08 4.11     7.90  2.041  1.462 0.898       0.643   3.2    0.18   101.8   268
321 15:00:0.53   1:53:27.54   1456.3   19.00   6.97    3.38    0.83 2.89     1.36  6.028  1.098 2.652       0.483   4.8    0.06   101.8   384
322 15:00:0.29   1:53:24.72   1457.8   0.00    0.00    2.61    1.62 1.69     1.47  1.346  0.845 0.592       0.372   3.6    0.11   69.3    607
323 15:00:0.61   1:53:29.44   1452.7   15.75   13.54   3.58    1.51 2.57     1.93  3.700  1.599 1.628       0.703   3.3    0.04   165.5   645
324 15:00:0.58   1:53:27.67   1456.9   38.57   4.28    7.28    1.06 6.17     0.99 27.913 2.301 12.282       1.012   6.0    0.03   289.6   527
325 15:00:0.30   1:53:24.17   1463.5   24.63   15.31   5.91    2.28 3.66     3.44  6.037  2.510 2.656       1.104   4.6    0.11   12.9    639
326 15:00:0.57   1:53:25.68   1462.7   0.00    0.00    3.39    1.67 2.50     1.52  3.603  1.179 1.585       0.519   3.4    0.04   162.1   515
327 15:00:0.26   1:53:24.96   1461.8   32.34   7.88    4.96    1.15 3.72     1.20 13.388 2.558 5.891        1.125   3.9    0.08   301.2   641
328 15:00:0.28   1:53:25.09   1470.6   0.00    0.00    3.00    2.45 2.05     2.07  2.162  0.919 0.951       0.405   3.8    0.03   338.8   594
329 15:00:0.34   1:53:27.17   1461.3   71.74   3.07    15.23   0.49 10.16    0.52 160.808 4.183 70.756      1.841   7.7    0.23   234.9   278
330 15:00:0.58   1:53:27.36   1476.1   29.16   7.32    4.41    1.22 3.49     1.26 11.620 1.666 5.113        0.733   6.1    0.03   120.7   501
331 15:00:0.31   1:53:24.43   1477.7   0.00    0.00    2.55    2.83 0.41     1.41  1.068  2.352 0.470       1.035   4.4    0.04   271.5   587
332 15:00:0.59   1:53:27.84   1480.0   0.00    0.00     NaN    NaN   NaN      NaN   NaN    NaN    NaN        NaN    4.1    NaN    -NaN    548
333 15:00:0.35   1:53:27.15   1482.8   17.77   22.02   1.92    1.86 1.03     2.68  3.811  3.710 1.677       1.632   4.8    0.03   50.9    253
334 15:00:0.49   1:53:26.39   1484.7   0.00    0.00    2.98    2.88 0.41     1.35  3.523  3.089 1.550       1.359   4.1    0.03   89.6    311
335 15:00:0.18   1:53:40.46   1482.3   0.00    0.00    2.11    6.50 1.07     3.25  3.149  4.094 1.385       1.801   2.5    0.05   217.8   1263
336 15:00:0.43   1:53:26.56   1489.3   27.31   9.63    3.22    1.31 2.09     1.36  7.021  2.326 3.089       1.024   3.9    0.07   352.0   229
337 15:00:0.37   1:53:25.84   1496.4   23.37   5.42    9.19    2.77 7.02     2.48 10.509 1.469 4.624        0.646   4.2    0.18   217.6   346
338 15:00:0.36   1:53:26.27   1491.7   24.86   8.99    4.73    1.67 3.52     2.05  7.913  1.347 3.482       0.593   4.8    0.04   249.7   322
339 15:00:0.36   1:53:27.00   1491.4   29.11   5.82    3.25    0.73 2.74     0.94  8.218  1.475 3.616       0.649   5.2    0.01   80.3    232
340 15:00:0.52   1:53:26.83   1491.4   34.66   7.13    4.12    1.28 2.66     0.97 10.501 1.697 4.620        0.747   5.1    0.05   198.3   359
341 15:00:0.40   1:53:27.15   1487.8   31.83   23.92   3.58    1.87 2.25     3.01  6.704  4.756 2.950       2.093   4.8    0.06   313.5   170
342 15:00:0.42   1:53:26.80   1497.5   0.00    0.00    1.67    3.96 1.31     3.37  2.507  4.115 1.103       1.811   6.2    0.02   358.6   204
343 15:00:0.42   1:53:21.01   1497.2   0.00    0.00    5.62    2.62 2.58     1.90  4.224  1.208 1.858       0.531   4.3    0.15   243.7   839
344 15:00:0.50   1:53:27.00   1495.2   0.00    0.00    0.77    2.37 1.16     3.01  2.395  3.628 1.054       1.596   3.5    0.05   85.2    298
345 15:00:0.33   1:53:24.10   1496.8   0.00    0.00    2.27    2.22 1.50     2.53  0.978  0.895 0.430       0.394   3.1    0.02   32.3    594
346 15:00:0.38   1:53:26.56   1495.8   22.63   10.89   6.67    3.33 3.44     2.20  5.736  1.465 2.524       0.645   3.8    0.14   60.1    251
347 15:00:0.43   1:53:17.65   1501.4   0.00    0.00    1.91    2.85 1.13     2.55  2.755  4.313 1.212       1.898   3.5    0.10   158.1   1205
348 15:00:0.53   1:53:26.21   1493.9   79.33   2.32    16.14   0.41 13.42    0.48 379.394 6.733 166.934     2.963   13.7   0.22   315.1   409
349 15:00:0.53   1:53:26.87   1505.3   0.00    0.00    4.27    1.87 3.58     2.94  2.275  0.711 1.001       0.313   3.8    0.07   99.9    384

350 15:00:0.42   1:53:27.32   1503.8   22.22   12.58   2.60    1.49    1.85  1.18  3.864    1.600 1.700     0.704   3.7    0.07   318.6   153
351 15:00:0.48   1:53:23.59   1512.2   16.22   11.07   4.28    1.72    1.76  1.72  3.098    1.423 1.363     0.626   3.0    0.18   266.2   548
352 15:00:0.35   1:53:25.46   1511.0   27.90   6.98    7.07    2.22    4.95  1.90  9.995    2.354 4.398     1.036   3.6    0.14   56.5    414
353 15:00:0.57   1:53:25.66   1512.0   0.00    0.00    3.30    1.75    2.05  1.60  2.647    0.716 1.165     0.315   3.8    0.09   280.6   520
354 15:00:0.38   1:53:28.45   1513.4   0.00    0.00    3.02    5.37    0.51  1.34  2.208    5.204 0.972     2.290   2.7    0.11   238.1    58
355 15:00:0.47   1:53:24.01   1515.3   0.00    0.00    2.82    5.38    0.20  0.72  2.393    5.747 1.053     2.529   2.9    0.01   172.7   502
356 15:00:0.42   1:53:25.44   1518.5   60.58   1.83    12.81   0.42    11.41 0.45 235.322   5.367 103.542   2.362   14.0   0.14   220.5   348
357 15:00:0.52   1:53:26.68   1515.1   0.00    0.00    2.81    1.66    1.96  1.76  1.943    0.620 0.855     0.273   4.2    0.05   338.8   354
358 15:00:0.27   1:53:39.66   1515.9   0.00    0.00    4.34    7.99    0.69  1.56  2.622    7.390 1.154     3.252   2.7    0.03   251.7   1159
359 15:00:0.45   1:53:19.55   1518.8   0.00    0.00    6.88    12.34   3.59 13.03  4.281    4.836 1.884     2.128   3.5    0.05   80.2    981
360 15:00:0.47   1:53:25.95   1519.5   71.86   1.99    13.35   0.59    10.93 0.53 209.066   4.660 91.989    2.051   10.0   0.12   167.3   319
361 15:00:0.48   1:53:25.32   1532.4   53.22   2.44    13.02   0.77    10.08 0.67 89.587    2.480 39.418    1.091   8.8    0.17   45.6    383
362 15:00:0.49   1:53:26.26   1537.9   31.73   4.26    8.13    1.04    7.03  1.08 23.252    1.979 10.231    0.871   6.6    0.14   326.8   327
363 15:00:0.42   1:53:18.71   1580.0   0.00    0.00    3.49    3.51    0.92  2.46  1.557    1.894 0.685     0.833   4.0    0.06   202.1   1094


==> table1.csv <==
;ID,   RA(2000),   Dec(2000),   Vlsr,      R,    d_R,   vrms, d_vrms,  vturb,d_vturb,        L,      d_L,     Mlum,   d_Mlum,   Tmax,    Omega,    Theta,      d
 ; ,    [h:m:s],     [d:m:s], [km/s],   [pc],   [pc], [km/s], [km/s],   [km/s],   [km/s],  [10^4*],  [10^4*],  [10^5*],  [10^5*],    [K],[km/s/pc], [degree],   [pc]
   1, 15:00:0.31,  1:53:31.51, 1167.7,   0.00,   0.00,   4.95,   5.61,   -NaN,   -NaN,    0.691,    1.773,    0.304,    0.780,    3.2,     0.09,     24.2,    333
   2, 15:00:0.33,  1:53:30.83, 1180.5,  16.54,  12.94,   2.34,   2.55,   2.09,   3.01,    2.749,    1.258,    1.210,    0.554,    4.2,     0.04,    256.0,    254
   3, 15:00:0.51,  1:53:31.74, 1179.5,   0.00,   0.00,   3.50,   9.87,   1.71,   2.56,    1.471,    3.502,    0.647,    1.541,    3.2,     0.22,    315.6,    542
   4, 15:00:0.37,  1:53:32.55, 1192.4,   0.00,   0.00,   2.30,   2.44,   1.61,   1.61,    1.162,    0.750,    0.511,    0.330,    3.3,     0.03,     75.5,    412
   5, 15:00:0.20,  1:53:33.19, 1194.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    0.716,    0.935,    0.315,    0.412,    3.8,     0.00,    129.8,    633
   6, 15:00:0.48,  1:53:30.93, 1203.1,   0.00,   0.00,   3.78,   1.41,   2.52,   2.23,    2.268,    0.593,    0.998,    0.261,    4.5,     0.06,    183.2,    393
   7, 15:00:0.34,  1:53:31.44, 1203.2,  62.71,   1.94,  15.25,   0.48,  13.03,   0.46,  244.489,    4.515,  107.575,    1.986,   10.5,     0.19,    256.8,    293
   8, 15:00:0.25,  1:53:32.82, 1206.3,   0.00,   0.00,   2.03,   3.44,   1.23,   1.51,    0.988,    1.622,    0.435,    0.714,    3.6,     0.02,    231.6,    513
   9, 15:00:1.13,  1:53:36.93, 1203.8,   0.00,   0.00,   1.17,   2.38,   0.64,   1.72,    2.325,    4.545,    1.023,    2.000,    3.5,     0.04,    241.7,   2534
  10, 15:00:0.36,  1:53:32.47, 1207.2,  25.18,  10.77,   4.81,   1.89,   3.32,   1.99,   13.350,    4.005,    5.874,    1.762,    4.8,     0.13,    261.1,    399
  11, 15:00:0.38,  1:53:27.47, 1211.1,   0.00,   0.00,   6.05,   6.23,   1.09,   1.98,    2.332,    4.674,    1.026,    2.057,    3.2,     0.09,    206.8,    164
  12, 15:00:0.33,  1:53:32.93, 1210.5,  16.78,   9.50,   7.32,   3.00,   4.09,   2.37,    5.047,    1.314,    2.221,    0.578,    4.7,     0.22,    293.3,    448
  13, 15:00:0.47,  1:53:31.07, 1210.2,   0.00,   0.00,   4.60,   6.04,   3.13,   8.47,    3.863,    4.095,    1.700,    1.802,    4.4,     0.11,    197.5,    391
  14, 15:00:0.41,  1:53:31.51, 1206.5,  74.02,   2.00,   9.70,   0.38,   8.84,   0.40,  194.288,    4.457,   85.487,    1.961,   10.4,     0.08,    207.9,    325
  15, 15:00:0.38,  1:53:32.69, 1211.0,   0.00,   0.00,   1.43,   2.12,   0.83,   1.95,    2.515,    2.068,    1.107,    0.910,    4.9,     0.01,    111.7,    430
  16, 15:00:0.24,  1:53:31.22, 1211.3,   0.00,   0.00,   4.21,   6.98,   -NaN,    NaN,    2.634,    9.260,    1.159,    4.074,    3.3,      NaN,     -NaN,    453
  17, 15:00:0.27,  1:53:32.43, 1219.2,   0.00,   0.00,   1.23,   3.26,   1.42,   2.88,    2.307,    5.267,    1.015,    2.318,    3.0,     0.06,    186.6,    463
  18, 15:00:0.42,  1:53:31.70, 1220.8,  53.85,   5.32,   9.79,   0.77,   7.67,   0.72,   58.321,    1.889,   25.661,    0.831,   10.3,     0.17,    334.2,    367
  19, 15:00:0.63,  1:53:21.74, 1222.7,   0.00,   0.00,   1.61,   1.74,   0.65,   1.64,    2.501,    2.779,    1.100,    1.223,    3.6,     0.01,    301.9,    857
  20, 15:00:0.42,  1:53:30.57, 1227.8,  43.37,   4.18,   8.28,   0.88,   6.63,   0.71,   33.773,    1.653,   14.860,    0.728,    6.3,     0.15,    194.6,    234
  21, 15:00:0.36,  1:53:31.26, 1228.4,  50.15,   4.33,   5.63,   0.50,   4.72,   0.64,   33.790,    1.707,   14.868,    0.751,    7.9,     0.05,     29.4,    270
  22, 15:00:0.25,  1:53:32.98, 1230.3,   0.00,   0.00,   5.68,   8.77,   4.30,   8.32,   13.081,   22.576,    5.756,    9.934,    4.0,     0.06,    294.3,    523
  23, 15:00:0.45,  1:53:31.01, 1230.0,  43.41,   3.09,  11.20,   0.81,   9.18,   0.76,   72.646,    2.837,   31.964,    1.248,    9.7,     0.18,    347.4,    330
  24, 15:00:0.23,  1:53:32.50, 1224.0,   0.00,   0.00,    NaN,    NaN,    NaN,    NaN,      NaN,      NaN,      NaN,      NaN,    4.6,      NaN,     -NaN,    533
  25, 15:00:0.61,  1:53:19.39, 1238.0,   0.00,   0.00,   2.74,   5.76,   2.78,   8.54,    4.705,    5.848,    2.070,    2.573,    3.2,     0.09,    319.5,   1036
  26, 15:00:0.22,  1:53:37.79, 1236.7,   0.00,   0.00,   4.59,   4.42,   1.57,   5.53,    4.459,    7.925,    1.962,    3.487,    3.3,     0.06,    207.1,    980
  27, 15:00:0.30,  1:53:30.89, 1240.5,  69.24,   2.11,  17.11,   0.58,  16.13,   0.45,  341.192,    5.303,  150.125,    2.333,   11.6,     0.14,    255.1,    314
  28, 15:00:0.39,  1:53:30.25, 1245.9,   0.00,   0.00,   4.71,   1.77,   3.57,   1.99,    3.855,    0.941,    1.696,    0.414,    4.3,     0.08,     17.3,    168
  29, 15:00:0.46,  1:53:30.55, 1240.9,  65.05,   3.10,  13.00,   0.61,   8.82,   0.61,  123.088,    3.595,   54.159,    1.582,   10.1,     0.17,    285.5,    330
  30, 15:00:0.18,  1:53:32.60, 1240.4,   0.00,   0.00,   3.82,  11.49,   2.55,   9.30,    2.387,    4.922,    1.050,    2.166,    3.6,     0.03,    223.3,    629
  31, 15:00:0.28,  1:53:32.81, 1231.1,   0.00,   0.00,   9.53,   1.62,   8.15,   2.01,   11.692,    1.877,    5.145,    0.826,    4.5,     0.07,      4.2,    479
  32, 15:00:0.35,  1:53:34.66, 1244.3,   0.00,   0.00,   2.64,   4.31,   1.03,   1.82,    2.520,    4.588,    1.109,    2.019,    3.2,     0.08,    340.7,    633
  33, 15:00:0.37,  1:53:30.77, 1242.4,  15.93,  11.03,   3.11,   1.52,   2.51,   1.47,    3.859,    0.837,    1.698,    0.368,    4.1,     0.01,     12.1,    218
  34, 15:00:0.25,  1:53:32.04, 1245.7,   0.00,   0.00,   2.53,   4.78,   1.37,   2.12,    2.239,    2.750,    0.985,    1.210,    3.5,     0.06,     29.9,    464
  35, 15:00:0.42,  1:53:29.58, 1248.0,  16.76,  20.51,   2.94,   1.18,   2.11,   1.13,    4.665,    1.230,    2.052,    0.541,    3.8,     0.07,     22.1,    132
  36, 15:00:0.47,  1:53:31.00, 1245.8,  30.80,   5.85,   6.47,   0.94,   4.61,   1.04,   15.743,    1.091,    6.927,    0.480,    8.5,     0.16,    306.4,    376
  37, 15:00:0.21,  1:53:36.82, 1246.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    0.383,    0.907,    0.169,    0.399,    3.4,     0.00,    202.2,    894
  38, 15:00:0.26,  1:53:39.89, 1243.6,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    2.403,    5.120,    1.057,    2.253,    2.6,     0.04,    350.9,   1185
  39, 15:00:0.52,  1:53:30.71, 1249.5,   0.00,   0.00,   3.48,   2.20,   2.82,   1.99,    2.595,    0.938,    1.142,    0.413,    4.1,     0.07,      4.1,    472
  40, 15:00:0.35,  1:53:30.59, 1251.6,  15.92,  13.56,   3.56,   1.29,   2.54,   1.85,    3.607,    0.942,    1.587,    0.415,    3.9,     0.08,    354.7,    205
  41, 15:00:0.45,  1:53:37.07, 1252.2,   0.00,   0.00,   0.96,   2.75,   0.99,   2.72,    4.741,    5.190,    2.086,    2.284,    3.5,     0.05,     33.2,    988
  42, 15:00:0.22,  1:53:30.99, 1257.8,   0.00,   0.00,   7.89,   4.48,   5.70,   2.42,    7.512,    2.175,    3.305,    0.957,    4.0,     0.26,    235.4,    483
  43, 15:00:0.45,  1:53:30.78, 1258.1,   0.00,   0.00,   3.23,   3.56,   1.19,   2.55,    3.641,    4.947,    1.602,    2.177,    4.4,     0.05,    228.3,    314
  44, 15:00:0.38,  1:53:30.00, 1259.5,   0.00,   0.00,   2.08,   1.94,   1.06,   2.34,    0.840,    1.472,    0.369,    0.648,    4.2,     0.04,    280.1,    135
  45, 15:00:0.34,  1:53:29.06, 1261.5,   0.00,   0.00,   2.79,   3.54,   1.37,   3.31,    0.986,    1.526,    0.434,    0.671,    3.9,     0.02,     50.7,    159
  46, 15:00:0.26,  1:53:30.36, 1262.1,  34.59,   6.55,   5.03,   1.19,   3.23,   1.09,   14.277,    2.120,    6.282,    0.933,    6.9,     0.06,    147.2,    371
  47, 15:00:0.37,  1:53:30.48, 1254.3,   0.00,   0.00,   2.87,   2.67,   0.71,   1.67,    1.085,    1.382,    0.477,    0.608,    3.3,     0.08,    355.7,    186
  48, 15:00:0.44,  1:53:29.41, 1262.9,  21.24,  10.82,   2.93,   1.38,   2.02,   1.13,    5.015,    1.079,    2.206,    0.475,    4.2,     0.06,     46.5,    162
  49, 15:00:0.47,  1:53:30.16, 1261.6,  42.61,   4.77,   7.21,   0.83,   5.62,   1.10,   26.432,    1.815,   11.630,    0.798,    7.5,     0.08,    301.6,    323
  50, 15:00:0.42,  1:53:28.86, 1266.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    0.215,    0.600,    0.095,    0.264,    4.9,      NaN,     -NaN,     69
  51, 15:00:0.22,  1:53:28.94, 1267.8,  34.10,   4.98,   7.11,   1.18,   5.83,   1.13,   19.037,    1.825,    8.376,    0.803,    6.7,     0.11,    342.3,    486
  52, 15:00:0.47,  1:53:29.73, 1269.7,  53.67,   3.44,   9.90,   0.66,   7.56,   0.89,   49.868,    1.852,   21.942,    0.815,    7.6,     0.05,    345.3,    278
  53, 15:00:0.27,  1:53:30.19, 1268.8,  41.32,  12.21,   4.73,   1.35,   2.81,   1.19,   19.951,    4.736,    8.779,    2.084,    6.0,     0.03,     52.1,    346
  54, 15:00:0.24,  1:53:29.52, 1266.7,  44.42,   3.99,  10.57,   1.29,   7.23,   1.45,   26.540,    2.447,   11.678,    1.077,    5.5,     0.25,    275.8,    436
  55, 15:00:0.26,  1:53:29.73, 1274.1,  33.91,   4.48,   5.41,   0.71,   4.39,   0.73,   16.525,    2.014,    7.271,    0.886,    5.6,     0.01,    295.4,    370
  56, 15:00:0.24,  1:53:30.06, 1272.9,  22.97,  10.23,   3.88,   1.02,   3.27,   1.33,    5.528,    1.600,    2.432,    0.704,    5.0,     0.03,    303.5,    429
  57, 15:00:0.33,  1:53:30.50, 1275.9,  27.43,   5.26,   5.12,   1.56,   3.83,   1.44,    9.652,    1.611,    4.247,    0.709,    4.3,     0.07,    106.5,    229
  58, 15:00:0.28,  1:53:30.77, 1279.9,  45.03,   4.48,   7.35,   0.77,   5.59,   0.79,   29.496,    1.569,   12.978,    0.691,    7.5,     0.13,    183.0,    329
  59, 15:00:0.52,  1:53:30.43, 1274.2,  56.71,   4.28,  10.14,   0.56,   7.98,   0.60,   76.181,    3.084,   33.519,    1.357,    7.2,     0.19,    219.6,    445
  60, 15:00:0.52,  1:53:34.33, 1281.9,   0.00,   0.00,   2.20,   2.26,   1.46,   1.83,    2.801,    2.624,    1.232,    1.155,    3.8,     0.07,    290.2,    800
  61, 15:00:0.23,  1:53:30.75, 1281.4,   0.00,   0.00,   2.32,   4.78,   1.67,   2.93,    0.494,    0.675,    0.217,    0.297,    3.6,     0.01,    128.7,    444
  62, 15:00:0.55,  1:53:31.13, 1280.9,   0.00,   0.00,   3.16,   1.77,   1.79,   1.77,    1.502,    0.470,    0.661,    0.207,    4.4,     0.08,    266.9,    583
  63, 15:00:0.58,  1:53:40.70, 1283.1,  25.04,   9.39,   3.39,   1.69,   2.36,   1.10,    5.003,    1.571,    2.201,    0.691,    3.6,     0.02,    278.1,   1584
  64, 15:00:0.47,  1:53:29.32, 1286.3,  24.40,   6.04,   4.73,   1.42,   3.42,   1.06,    6.482,    1.135,    2.852,    0.499,    4.4,     0.05,     78.5,    246
  65, 15:00:0.56,  1:53:30.97, 1290.5,   0.00,   0.00,   3.56,   1.63,   3.09,   2.31,    2.223,    1.192,    0.978,    0.525,    3.7,     0.15,     16.3,    606
  66, 15:00:0.49,  1:53:38.10, 1291.5,   0.00,   0.00,   2.89,   6.25,   1.04,   2.96,    1.898,    2.257,    0.835,    0.993,    3.5,     0.12,    233.3,   1160
  67, 15:00:0.16,  1:53:30.07, 1286.2,   0.00,   0.00,   3.64,   2.02,   2.52,   2.03,    6.660,    2.371,    2.931,    1.043,    3.8,     0.08,    196.1,    633
  68, 14:59:****,  1:53:31.89, 1291.8,   0.00,   0.00,   2.74,   3.89,   1.80,   2.60,    1.712,    2.723,    0.753,    1.198,    2.7,     0.05,     98.6,   1147
  69, 15:00:0.50,  1:53:39.51, 1292.5,   0.00,   0.00,   2.05,   3.98,   0.96,   2.00,    0.793,    1.320,    0.349,    0.581,    2.9,     0.05,    243.9,   1331
  70, 14:59:****,  1:53:32.19, 1293.2,   0.00,   0.00,   2.42,   2.02,   0.90,   2.45,    2.989,    3.102,    1.315,    1.365,    3.8,     0.04,    209.1,   1438
  71, 15:00:0.54,  1:53:33.76, 1294.0,   0.00,   0.00,   3.99,   4.10,   1.41,   2.60,    1.744,    1.116,    0.768,    0.491,    3.9,     0.06,     26.4,    785
  72, 15:00:0.26,  1:53:29.37, 1312.5,  95.99,   2.10,  25.20,   0.57,  22.68,   0.58,  773.639,    8.420,  340.401,    3.705,   10.1,     0.11,    157.1,    367
  73, 15:00:0.57,  1:53:29.61, 1297.0,   0.00,   0.00,   2.61,   1.04,   2.13,   1.32,    1.611,    0.926,    0.709,    0.408,    3.6,     0.06,     89.2,    551
  74, 15:00:0.56,  1:53:31.38, 1295.2,  29.77,   8.26,   5.19,   1.21,   3.20,   1.31,    9.384,    1.525,    4.129,    0.671,    5.3,     0.11,    285.6,    618
  75, 15:00:1.12,  1:53:37.16, 1297.2,   0.00,   0.00,   1.26,   1.58,   1.05,   2.30,    1.603,    2.432,    0.705,    1.070,    3.3,     0.01,     56.5,   2532
  76, 15:00:0.15,  1:53:29.02, 1297.7,   0.00,   0.00,   4.85,   4.07,   2.89,   7.93,    1.438,    0.988,    0.633,    0.435,    3.7,     0.09,     40.3,    700
  77, 15:00:0.52,  1:53:29.69, 1295.2,  66.49,   2.95,   9.59,   0.43,   8.21,   0.55,  112.281,    3.765,   49.404,    1.657,    8.1,     0.17,    209.7,    403
  78, 15:00:0.11,  1:53:29.83, 1299.4,   0.00,   0.00,   3.41,   4.44,   2.59,   7.75,    4.531,    6.765,    1.994,    2.977,    2.6,     0.03,    157.4,    779
  79, 15:00:0.56,  1:53:30.37, 1302.5,  24.35,  11.70,   4.49,   1.46,   2.67,   1.51,    6.157,    1.668,    2.709,    0.734,    4.8,     0.17,    269.6,    543
  80, 15:00:0.22,  1:53:27.73, 1302.7,   0.00,   0.00,   3.11,   1.70,   2.16,   2.08,    1.742,    1.022,    0.766,    0.450,    3.1,     0.06,      7.0,    547
  81, 15:00:0.00,  1:53:29.98, 1307.2,   0.00,   0.00,   1.68,   4.62,   2.89,   5.14,   21.937,   65.530,    9.652,   28.833,    4.0,     0.04,    191.5,   1114
  82, 15:00:0.33,  1:53:30.31, 1304.8,   0.00,   0.00,   5.07,   4.21,   3.70,   4.77,    2.849,    1.415,    1.254,    0.623,    3.5,     0.13,    156.6,    208
  83, 15:00:0.03,  1:53:30.26, 1308.9,  23.24,  16.34,   4.41,   1.75,   2.39,   3.57,    3.306,    1.055,    1.455,    0.464,    3.7,     0.10,     69.1,   1008
  84, 15:00:0.59,  1:53:39.33, 1308.8,  53.97,   8.04,  10.89,   1.89,   8.43,   1.90,   58.989,    8.109,   25.955,    3.568,    3.9,     0.05,    222.0,   1449
  85, 15:00:0.48,  1:53:16.61, 1312.8,   0.00,   0.00,   4.25,   3.22,   2.10,   4.00,    1.982,    1.724,    0.872,    0.759,    3.1,     0.07,    275.6,   1292
  86, 15:00:0.41,  1:53:29.20, 1318.7,  71.49,   2.17,  33.83,   1.07,  23.30,   0.84,  339.719,    4.830,  149.477,    2.125,   10.4,     0.61,    275.4,     85
  87, 15:00:0.56,  1:53:31.72, 1310.1,  18.38,  16.15,   3.56,   1.93,   2.12,   1.98,    5.045,    2.319,    2.220,    1.020,    4.1,     0.04,      8.0,    659
  88, 15:00:0.25,  1:53:27.54, 1318.2,   0.00,   0.00,   3.93,   2.69,   2.65,   1.82,    3.448,    2.025,    1.517,    0.891,    3.2,     0.07,      0.7,    468
  89, 15:00:0.22,  1:53:27.97, 1316.1,   0.00,   0.00,   0.86,   2.06,   -NaN,    NaN,    4.282,    7.188,    1.884,    3.163,    4.2,     0.01,    218.9,    530
  90, 15:00:0.53,  1:53:29.30, 1318.1,  44.17,   6.29,   8.06,   1.43,   6.91,   1.13,   35.099,    3.558,   15.444,    1.565,    6.6,     0.07,    195.1,    402
  91, 15:00:0.20,  1:53:26.24, 1321.9,   0.00,   0.00,   -NaN,   -NaN,   -NaN,    NaN,    1.462,    3.162,    0.643,    1.391,    3.9,     0.01,    310.2,    679
  92, 15:00:0.14,  1:53:28.53, 1328.8,   0.00,   0.00,   4.93,   5.81,   3.10,   9.29,    4.880,    5.461,    2.147,    2.403,    2.8,     0.04,     42.2,    747
  93, 15:00:0.23,  1:53:28.53, 1322.2,  46.96,  15.15,   9.43,   2.40,   6.51,   2.17,   29.817,    7.624,   13.120,    3.355,    6.9,     0.02,     29.7,    467
  94, 15:00:0.55,  1:53:30.19, 1320.3,  17.47,   7.22,   4.05,   1.83,   2.83,   1.77,    4.148,    1.019,    1.825,    0.448,    4.6,     0.04,     42.8,    523
  95, 15:00:0.60,  1:53:37.92, 1327.1,  28.60,   7.77,  11.16,   2.70,   5.81,   2.25,   14.577,    2.047,    6.414,    0.901,    4.5,     0.38,    153.6,   1316
  96, 15:00:0.47,  1:53:28.61, 1327.4,   0.00,   0.00,   2.44,   1.85,   2.03,   2.11,    1.886,    0.932,    0.830,    0.410,    3.6,     0.12,     47.0,    212
  97, 15:00:0.52,  1:53:28.59, 1329.4,  26.41,  12.57,   5.26,   1.87,   5.15,   3.07,   17.174,    6.588,    7.557,    2.899,    3.8,     0.10,    250.4,    362
  98, 15:00:0.64,  1:53:39.59, 1324.6,  21.18,  13.75,   7.24,   3.19,   2.42,   3.43,    4.602,    1.533,    2.025,    0.675,    3.0,     0.16,    264.8,   1578
  99, 15:00:0.36,  1:53:29.59, 1330.6,   0.00,   0.00,   4.95,   2.35,   3.41,   2.81,    5.825,    2.183,    2.563,    0.960,    3.8,     0.04,    151.3,    118
 100, 15:00:0.56,  1:53:30.52, 1327.3,   0.00,   0.00,   2.75,   4.36,   0.62,   1.17,    2.979,    4.314,    1.311,    1.898,    4.0,     0.09,    276.2,    573
 101, 15:00:0.20,  1:53:24.89, 1329.5,   0.00,   0.00,   3.42,   2.10,   2.21,   1.71,    3.401,    1.260,    1.496,    0.554,    3.6,     0.05,    197.4,    789
 102, 15:00:0.23,  1:53:27.41, 1330.9,   0.00,   0.00,   2.93,   2.53,   2.19,   3.73,    2.142,    2.203,    0.943,    0.969,    3.3,     0.08,     17.5,    538
 103, 15:00:0.26,  1:53:28.03, 1329.9,   0.00,   0.00,   3.96,   2.41,   2.58,   2.10,    2.690,    1.386,    1.184,    0.610,    3.1,     0.07,    355.3,    408
 104, 15:00:0.55,  1:53:29.48, 1325.2,  32.39,  22.64,   5.96,   3.63,   3.07,   4.30,   15.412,    9.299,    6.781,    4.092,    5.8,     0.18,    306.6,    474
 105, 15:00:0.57,  1:53:31.10, 1326.8,  22.31,  15.58,   6.12,   1.59,   4.72,   2.20,   13.822,    3.797,    6.082,    1.671,    5.0,     0.09,    280.5,    625
 106, 15:00:0.91,  1:53:39.37, 1330.4,   0.00,   0.00,   2.67,   3.33,   -NaN,    NaN,    0.519,    1.725,    0.228,    0.759,    3.5,      NaN,     -NaN,   2162
 107, 14:59:****,  1:53:28.20, 1333.3,   0.00,   0.00,   1.92,   3.32,   1.31,   2.66,    0.882,    2.124,    0.388,    0.935,    3.2,     0.03,    291.5,   1558
 108, 15:00:0.33,  1:53:29.68, 1331.3,   0.00,   0.00,   3.66,   3.95,   1.62,   3.36,    1.652,    1.752,    0.727,    0.771,    3.5,     0.09,    122.5,    191
 109, 15:00:0.48,  1:53:28.24, 1335.6,  24.20,   9.74,   4.34,   1.54,   2.69,   1.60,    4.245,    1.271,    1.868,    0.559,    3.4,     0.12,    200.9,    244
 110, 15:00:0.53,  1:53:29.13, 1339.9,   0.00,   0.00,   0.41,   0.82,   -NaN,   -NaN,    0.469,    0.571,    0.206,    0.251,    4.2,     0.00,    236.6,    390
 111, 15:00:0.56,  1:53:32.11, 1333.3,   0.00,   0.00,   3.16,   2.58,   1.75,   3.39,    2.221,    2.173,    0.977,    0.956,    4.2,     0.05,    220.0,    698
 112, 15:00:0.25,  1:53:27.66, 1335.9,   0.00,   0.00,   3.62,   1.31,   3.05,   1.70,    3.624,    1.070,    1.594,    0.471,    3.9,     0.02,    147.0,    471
 113, 15:00:0.60,  1:53:36.52, 1336.6,   0.00,   0.00,   2.60,   1.72,   1.85,   1.49,    1.395,    0.899,    0.614,    0.395,    3.3,     0.02,    285.0,   1191
 114, 15:00:0.20,  1:53:25.31, 1336.3,   0.00,   0.00,   2.19,   1.78,   1.28,   2.58,    2.445,    2.914,    1.076,    1.282,    3.9,     0.07,     80.0,    749
 115, 15:00:0.16,  1:53:25.94, 1338.5,   0.00,   0.00,   3.61,   3.99,   2.77,   4.56,    2.652,    4.250,    1.167,    1.870,    3.7,     0.02,     93.4,    831
 116, 15:00:0.26,  1:53:26.65, 1331.5,  23.43,  18.16,   8.08,   3.46,   6.81,   4.09,   16.203,    5.662,    7.129,    2.491,    4.6,     0.11,    269.5,    512
 117, 15:00:0.27,  1:53:27.82, 1320.3,   0.00,   0.00,   1.99,   2.71,   1.09,   1.79,    0.961,    1.364,    0.423,    0.600,    3.6,     0.01,     38.1,    393
 118, 15:00:0.56,  1:53:30.72, 1337.3,   0.00,   0.00,   0.88,   1.80,   -NaN,    NaN,    6.024,    7.760,    2.650,    3.414,    4.8,     0.04,    127.2,    568
 119, 15:00:0.57,  1:53:31.56, 1339.4,  29.05,   6.95,   7.36,   2.67,   4.91,   3.47,    9.403,    1.929,    4.137,    0.849,    5.4,     0.14,    139.5,    670
 120, 15:00:0.56,  1:53:29.98, 1337.0,  17.40,  21.73,   3.78,   4.04,   1.50,   2.82,    5.850,    4.543,    2.574,    1.999,    4.2,     0.14,    220.6,    531
 121, 15:00:0.63,  1:53:35.57, 1338.5,   0.00,   0.00,   2.05,   1.72,   1.07,   2.50,    1.685,    1.723,    0.741,    0.758,    3.4,     0.02,     30.4,   1156
 122, 15:00:0.58,  1:53:37.52, 1335.6,   0.00,   0.00,   2.85,   2.98,   -NaN,    NaN,    2.165,    2.730,    0.953,    1.201,    4.3,     0.03,    300.4,   1256
 123, 15:00:0.25,  1:53:27.30, 1340.9,   0.00,   0.00,   1.34,   2.52,   0.74,   2.63,    2.189,    5.283,    0.963,    2.325,    4.1,     0.04,    320.3,    486
 124, 15:00:0.56,  1:53:29.19, 1339.6,  18.77,  13.77,   2.88,   1.46,   1.76,   1.42,    5.026,    1.272,    2.211,    0.560,    5.2,     0.10,     92.3,    494
 125, 15:00:0.59,  1:53:36.48, 1341.7,   0.00,   0.00,   2.55,   1.95,   1.61,   1.77,    1.840,    0.595,    0.810,    0.262,    3.8,     0.01,    351.2,   1159
 126, 15:00:0.25,  1:53:26.27, 1342.3,   0.00,   0.00,   2.82,   1.87,   1.95,   1.90,    2.063,    0.798,    0.908,    0.351,    3.5,     0.06,    285.1,    561
 127, 15:00:0.30,  1:53:29.09, 1344.2,   0.00,   0.00,   7.59,   3.39,   2.09,   2.79,    4.402,    2.743,    1.937,    1.207,    3.9,     0.18,    100.7,    264
 128, 15:00:0.35,  1:53:29.38, 1344.1,  24.67,  14.23,   3.01,   1.83,   1.91,   1.62,    4.224,    2.118,    1.858,    0.932,    4.2,     0.06,    309.2,    116
 129, 15:00:0.47,  1:53:28.14, 1343.8,   0.00,   0.00,   3.14,   1.86,   2.86,   1.98,    1.948,    0.429,    0.857,    0.189,    4.4,     0.08,    235.2,    220
 130, 15:00:0.28,  1:53:28.81, 1348.1,   0.00,   0.00,   2.66,   4.22,   0.62,   1.56,    1.771,    1.671,    0.779,    0.735,    3.6,     0.09,    258.1,    323
 131, 15:00:0.57,  1:53:30.18, 1349.4,  28.40,   4.89,   7.16,   1.27,   5.55,   1.16,   15.351,    2.697,    6.755,    1.187,    4.8,     0.10,    307.1,    581
 132, 15:00:0.56,  1:53:31.48, 1347.7,   0.00,   0.00,   2.69,   4.91,   0.37,   0.84,   10.394,    8.147,    4.573,    3.585,    4.5,     0.05,    248.6,    646
 133, 15:00:0.28,  1:53:26.62, 1346.2,   0.00,   0.00,   3.04,   1.91,   1.77,   1.42,    2.856,    1.455,    1.256,    0.640,    3.6,     0.12,    169.7,    447
 134, 15:00:0.61,  1:53:36.25, 1354.0,   0.00,   0.00,   -NaN,    NaN,   -NaN,    NaN,    0.792,    1.769,    0.349,    0.778,    4.5,     0.00,    179.6,   1177
 135, 15:00:0.30,  1:53:25.46, 1353.6,   0.00,   0.00,   3.36,   1.49,   2.60,   1.45,    3.718,    1.355,    1.636,    0.596,    3.6,     0.04,    111.7,    518
 136, 15:00:0.54,  1:53:28.45, 1353.4,  20.66,   6.75,   4.73,   1.46,   4.01,   1.65,    8.217,    0.939,    3.616,    0.413,    5.2,     0.04,     10.3,    414
 137, 15:00:0.34,  1:53:29.60, 1354.5,  22.28,  14.97,   6.39,   2.36,   4.04,   2.40,    7.748,    2.254,    3.409,    0.992,    3.6,     0.21,    309.3,    169
 138, 15:00:0.57,  1:53:29.48, 1346.1,   0.00,   0.00,   5.61,   8.69,   1.10,   2.61,    4.317,    8.148,    1.899,    3.585,    4.5,     0.04,    318.8,    521
 139, 15:00:0.57,  1:53:32.40, 1349.2,   0.00,   0.00,   3.16,   3.40,   1.24,   3.42,    2.360,    2.645,    1.038,    1.164,    4.7,     0.03,     31.7,    739
 140, 15:00:0.52,  1:53:28.14, 1348.6,  22.05,  11.95,   3.86,   1.29,   2.61,   1.08,    5.144,    1.802,    2.263,    0.793,    3.8,     0.06,    102.0,    328
 141, 15:00:0.54,  1:53:28.78, 1347.0,  40.23,   5.78,   5.45,   0.81,   3.95,   0.98,   19.633,    2.714,    8.638,    1.194,    4.9,     0.16,     67.2,    427
 142, 15:00:0.56,  1:53:32.04, 1369.3,   0.00,   0.00,   2.13,   1.86,   1.10,   3.00,    2.230,    2.886,    0.981,    1.270,    4.4,     0.04,    156.7,    692
 143, 15:00:0.58,  1:53:36.21, 1350.8,   0.00,   0.00,   3.46,   1.87,   2.45,   2.10,    1.660,    0.820,    0.731,    0.361,    3.5,     0.09,    300.7,   1116
 144, 15:00:0.22,  1:53:27.07, 1352.8,   0.00,   0.00,   9.22,   3.15,   6.78,   2.68,    9.163,    1.914,    4.032,    0.842,    4.9,     0.28,    297.6,    579
 145, 15:00:0.56,  1:53:30.49, 1355.3,  25.18,   7.10,   4.33,   1.25,   3.68,   1.59,    7.379,    1.876,    3.247,    0.825,    4.1,     0.06,    242.5,    569
 146, 15:00:0.60,  1:53:35.66, 1355.7,   0.00,   0.00,   4.67,   1.63,   2.85,   1.26,    4.306,    1.215,    1.895,    0.534,    3.9,     0.12,      3.7,   1105
 147, 15:00:0.60,  1:53:37.82, 1357.1,   0.00,   0.00,   5.01,   2.38,   2.68,   2.15,    3.641,    1.863,    1.602,    0.820,    3.5,     0.17,    267.8,   1316
 148, 15:00:0.21,  1:53:24.62, 1365.0,   0.00,   0.00,   6.27,   3.71,   5.52,   3.92,    4.422,    2.469,    1.946,    1.087,    3.0,     0.10,     80.5,    796
 149, 15:00:0.27,  1:53:26.49, 1354.3,  18.08,  19.16,   2.95,   1.41,   1.60,   2.35,    4.354,    3.014,    1.916,    1.326,    5.2,     0.07,    134.7,    480
 150, 15:00:0.23,  1:53:27.34, 1359.7,  22.48,  11.70,   4.10,   2.06,   2.43,   1.84,    3.977,    1.252,    1.750,    0.551,    4.1,     0.14,    208.3,    547
 151, 15:00:0.36,  1:53:29.43, 1355.5,   0.00,   0.00,   2.49,   2.77,   1.88,   4.35,    1.252,    1.577,    0.551,    0.694,    3.3,     0.01,    356.4,    111
 152, 15:00:0.29,  1:53:22.92, 1358.6,   0.00,   0.00,   4.73,   8.07,   1.52,   2.81,    3.038,    8.274,    1.337,    3.641,    3.2,     0.08,    104.7,    795
 153, 15:00:0.49,  1:53:28.11, 1356.9,   0.00,   0.00,   4.24,   2.28,   2.59,   1.63,    5.068,    1.574,    2.230,    0.693,    3.9,     0.14,    119.2,    259
 154, 15:00:0.57,  1:53:29.72, 1363.1,   0.00,   0.00,   1.51,   1.80,   0.52,   1.27,    8.644,    9.459,    3.803,    4.162,    5.6,     0.02,    349.6,    544
 155, 15:00:0.60,  1:53:30.50, 1358.3,   0.00,   0.00,   1.29,   1.72,   0.28,   0.86,    1.305,    1.885,    0.574,    0.829,    4.5,     0.02,    213.0,    665
 156, 15:00:0.64,  1:53:35.77, 1358.8,  28.15,  36.26,   2.46,   3.90,   1.07,   2.64,    2.885,    4.439,    1.269,    1.953,    4.9,     0.07,    128.7,   1196
 157, 15:00:0.75,  1:53:36.05, 1352.1,   0.00,   0.00,   2.53,   6.94,   0.55,   1.32,    6.533,   10.697,    2.875,    4.707,    2.8,     0.12,    192.1,   1485
 158, 15:00:0.34,  1:53:23.56, 1358.9,   0.00,   0.00,   2.11,   2.22,   1.74,   1.82,    2.320,    1.206,    1.021,    0.530,    3.2,     0.05,    170.0,    640
 159, 15:00:0.53,  1:53:28.84, 1361.1,  34.11,  21.13,   3.45,   3.06,   3.46,   4.53,   11.179,    8.553,    4.919,    3.763,    5.4,     0.01,    289.9,    406
 160, 15:00:0.30,  1:53:29.80, 1361.2,   0.00,   0.00,   2.58,   1.08,   1.62,   0.92,    3.332,    1.155,    1.466,    0.508,    5.0,     0.03,     14.2,    265
 161, 15:00:0.29,  1:53:25.33, 1364.0,  22.65,  15.42,   2.27,   0.93,   1.83,   1.21,    4.175,    1.036,    1.837,    0.456,    4.2,     0.05,     49.7,    554
 162, 15:00:0.25,  1:53:26.25, 1360.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    0.737,    2.198,    0.324,    0.967,    4.3,      NaN,     -NaN,    560
 163, 15:00:0.31,  1:53:23.84, 1364.3,   0.00,   0.00,   1.93,   3.81,   -NaN,    NaN,    1.561,    3.043,    0.687,    1.339,    4.3,     0.02,     75.7,    666
 164, 15:00:0.21,  1:53:25.81, 1365.1,   0.00,   0.00,   3.44,   1.83,   2.14,   1.79,    2.498,    1.079,    1.099,    0.475,    3.6,     0.01,    134.8,    698
 165, 15:00:0.25,  1:53:16.75, 1364.0,   0.00,   0.00,   3.82,   7.10,   2.21,   5.87,    2.851,    2.896,    1.254,    1.274,    3.1,     0.06,    245.6,   1513
 166, 15:00:0.35,  1:53:23.91, 1368.1,  14.83,  17.94,   1.98,   1.80,   1.61,   1.74,    2.879,    1.045,    1.267,    0.460,    3.8,     0.09,    240.2,    588
 167, 15:00:0.26,  1:53:26.56, 1366.3,   0.00,   0.00,   2.32,   2.40,   0.40,   0.66,    2.096,    3.323,    0.922,    1.462,    4.4,     0.04,     24.3,    513
 168, 15:00:0.50,  1:53:27.64, 1366.6,  23.76,   9.31,   6.85,   2.08,   3.26,   1.39,   12.360,    2.992,    5.438,    1.316,    5.0,     0.15,    300.5,    302
 169, 15:00:0.44,  1:53:28.41, 1367.6,  26.25,  11.06,   3.06,   1.36,   1.68,   1.48,    5.624,    1.684,    2.475,    0.741,    3.9,     0.03,    260.6,    130
 170, 15:00:0.63,  1:53:35.07, 1361.3,   0.00,   0.00,   5.04,   3.81,   1.31,   3.02,    6.719,    7.757,    2.957,    3.413,    3.4,     0.06,    114.1,   1118
 171, 15:00:0.66,  1:53:35.62, 1366.0,   0.00,   0.00,   3.06,   2.94,   -NaN,   -NaN,    1.633,    2.325,    0.718,    1.023,    3.3,     0.07,    342.9,   1236
 172, 15:00:0.27,  1:53:20.74, 1369.7,   0.00,   0.00,   3.65,   1.46,   2.46,   1.43,    2.977,    0.593,    1.310,    0.261,    4.3,     0.04,    179.9,   1049
 173, 15:00:0.25,  1:53:24.78, 1366.0,   0.00,   0.00,   5.71,   3.06,   2.66,   2.47,    9.462,    6.198,    4.163,    2.727,    4.5,     0.12,    262.9,    683
 174, 15:00:0.22,  1:53:25.59, 1371.0,  19.85,  11.59,   2.46,   1.58,   1.77,   1.56,    4.178,    1.647,    1.838,    0.725,    3.6,     0.08,    162.0,    693
 175, 15:00:0.30,  1:53:25.88, 1364.1,  27.74,   6.10,   5.04,   1.10,   4.01,   1.24,    9.459,    1.745,    4.162,    0.768,    4.0,     0.13,    292.3,    473
 176, 15:00:0.35,  1:53:28.98, 1365.2,   0.00,   0.00,   0.46,   1.27,   0.89,   1.74,    1.514,    2.458,    0.666,    1.081,    3.6,     0.05,    304.3,    105
 177, 15:00:0.67,  1:53:36.54, 1368.9,   0.00,   0.00,   1.55,   1.19,   1.58,   2.66,    0.595,    0.693,    0.262,    0.305,    3.1,     0.01,    327.4,   1333
 178, 15:00:0.25,  1:53:27.15, 1369.9,   0.00,   0.00,   6.33,   8.49,   1.04,   3.06,    4.617,    4.415,    2.031,    1.943,    3.3,     0.08,     58.6,    504
 179, 15:00:0.57,  1:53:31.31, 1375.4,  21.01,  18.81,   5.79,   1.93,   4.12,   1.72,   14.074,    6.141,    6.193,    2.702,    4.5,     0.11,    275.2,    652
 180, 15:00:0.21,  1:53:26.21, 1381.4,   0.00,   0.00,   5.56,   3.56,   1.43,   3.05,    4.427,    4.506,    1.948,    1.983,    5.0,     0.05,    151.3,    667
 181, 15:00:0.57,  1:53:30.92, 1370.5,  26.92,  10.22,   3.03,   1.27,   2.09,   1.00,    5.210,    1.149,    2.293,    0.505,    4.3,     0.08,     86.3,    637
 182, 15:00:0.62,  1:53:34.72, 1362.3,  18.70,  11.84,   7.10,   2.72,   4.88,   3.34,    6.863,    2.182,    3.020,    0.960,    3.2,     0.20,    239.2,   1056
 183, 15:00:1.13,  1:53:18.58, 1372.2,   0.00,   0.00,   2.11,   4.55,   -NaN,   -NaN,    0.907,    2.242,    0.399,    0.986,    3.0,     0.07,    338.8,   2078
 184, 15:00:0.46,  1:53:27.76, 1375.0,   0.00,   0.00,   2.57,   3.44,   0.78,   2.10,    1.693,    1.945,    0.745,    0.856,    3.8,     0.07,    231.1,    199
 185, 15:00:0.33,  1:53:29.56, 1372.0,   0.00,   0.00,   2.88,   2.62,   1.80,   1.65,    1.495,    0.769,    0.658,    0.338,    3.5,     0.07,     87.7,    174
 186, 15:00:0.57,  1:53:29.97, 1372.2,  22.91,  11.10,   3.45,   1.02,   2.76,   1.19,    9.915,    1.821,    4.363,    0.801,    4.5,     0.02,    149.2,    565
 187, 15:00:0.60,  1:53:31.76, 1374.1,   0.00,   0.00,   1.14,   2.65,   -NaN,   -NaN,    1.966,    2.970,    0.865,    1.307,    3.4,     0.00,    187.8,    777
 188, 15:00:0.97,  1:53:32.05, 1374.6,   0.00,   0.00,   4.03,   1.97,   2.87,   2.12,    4.284,    0.715,    1.885,    0.315,    4.1,     0.04,     39.7,   1810
 189, 15:00:0.63,  1:53:34.18, 1373.2,   0.00,   0.00,   3.07,   3.21,   1.91,   1.97,    1.593,    1.208,    0.701,    0.532,    3.1,     0.10,    247.7,   1043
 190, 15:00:0.32,  1:53:24.20, 1376.0,   0.00,   0.00,   4.43,   5.13,   1.09,   2.35,    5.260,    7.392,    2.315,    3.253,    4.3,     0.03,    233.1,    601
 191, 15:00:0.27,  1:53:26.08, 1376.1,   0.00,   0.00,   5.25,   5.21,   1.33,   2.17,    2.935,    3.151,    1.291,    1.386,    4.2,     0.06,    279.3,    526
 192, 15:00:0.57,  1:53:30.53, 1375.4,  26.27,  15.05,   3.62,   1.50,   2.08,   1.90,    6.062,    1.961,    2.667,    0.863,    4.6,     0.08,     43.4,    593
 193, 15:00:0.99,  1:53:30.81, 1378.5,   0.00,   0.00,   4.67,   1.88,   3.02,   2.19,    3.248,    1.356,    1.429,    0.597,    3.6,     0.11,    262.7,   1787
 194, 15:00:0.83,  1:53:32.35, 1376.6,   0.00,   0.00,   3.88,   4.99,   0.12,   0.27,    2.903,    3.322,    1.277,    1.462,    3.0,     0.06,    269.3,   1432
 195, 15:00:0.49,  1:53:27.45, 1384.2,  37.81,   6.03,   6.96,   1.30,   5.29,   1.31,   20.965,    2.843,    9.225,    1.251,    4.3,     0.12,    312.3,    260
 196, 15:00:0.58,  1:53:32.92, 1377.3,   0.00,   0.00,   2.77,   3.27,   1.27,   3.07,    1.198,    1.762,    0.527,    0.775,    3.5,     0.03,    292.6,    820
 197, 15:00:0.31,  1:53:23.32, 1378.0,   0.00,   0.00,   4.09,   8.13,   0.87,   2.12,    3.122,    8.144,    1.373,    3.584,    3.5,     0.11,    248.9,    715
 198, 15:00:0.53,  1:53:29.14, 1378.2,  35.30,   9.70,   6.11,   1.19,   5.40,   1.48,   13.263,    1.961,    5.836,    0.863,    4.8,     0.05,     62.1,    408
 199, 15:00:0.56,  1:53:30.75, 1381.0,   0.00,   0.00,   2.18,   1.42,   1.12,   2.09,    2.314,    0.948,    1.018,    0.417,    5.1,     0.06,     57.8,    595
 200, 15:00:0.52,  1:53:31.30, 1381.7,   0.00,   0.00,   2.88,   1.95,   -NaN,   -NaN,    0.797,    1.021,    0.351,    0.449,    4.3,     0.12,    102.0,    518
 201, 15:00:0.30,  1:53:20.82, 1381.2,  35.38,  10.64,   8.42,   2.28,   6.40,   2.32,   34.660,    7.713,   15.250,    3.394,    4.7,     0.08,     79.8,    993
 202, 15:00:0.57,  1:53:28.42, 1394.9,  71.82,   1.98,  26.62,   0.50,  25.02,   0.62,  364.441,    8.245,  160.354,    3.628,    9.3,     0.11,    162.3,    495
 203, 15:00:0.54,  1:53:31.66, 1380.7,   0.00,   0.00,   3.46,   2.65,   1.09,   2.42,    2.685,    1.779,    1.182,    0.783,    4.2,     0.08,    234.3,    600
 204, 15:00:0.57,  1:53:31.85, 1379.4,  16.18,  11.71,   3.25,   1.46,   2.38,   1.49,    3.289,    0.858,    1.447,    0.378,    4.5,     0.10,    100.0,    699
 205, 15:00:0.59,  1:53:33.57, 1381.3,   0.00,   0.00,   1.67,   2.12,   1.28,   3.69,    2.993,    3.701,    1.317,    1.629,    4.0,     0.01,    292.7,    886
 206, 15:00:0.64,  1:53:33.57, 1382.6,   0.00,   0.00,   2.65,   2.48,   1.29,   4.70,    1.124,    1.817,    0.494,    0.799,    3.6,     0.02,    350.7,   1011
 207, 15:00:0.45,  1:53:28.33, 1381.2,   0.00,   0.00,   3.05,   3.31,   3.79,   2.86,    8.155,    4.216,    3.588,    1.855,    4.8,     0.08,    334.9,    148
 208, 15:00:0.32,  1:53:28.88, 1383.5,   0.00,   0.00,   1.75,   2.14,   1.30,   2.07,    1.111,    1.377,    0.489,    0.606,    4.5,     0.02,    212.5,    205
 209, 15:00:0.33,  1:53:22.50, 1385.4,   0.00,   0.00,   3.95,   2.52,   2.20,   1.94,    3.151,    1.676,    1.386,    0.738,    3.3,     0.02,    161.7,    765
 210, 15:00:0.33,  1:53:22.99, 1382.7,   0.00,   0.00,   3.43,   3.08,   2.40,   2.86,    4.102,    1.245,    1.805,    0.548,    3.4,     0.12,    199.1,    710
 211, 15:00:0.53,  1:53:27.51, 1384.6,  18.13,  21.89,   4.07,   2.25,   3.09,   2.58,    6.921,    5.000,    3.045,    2.200,    4.3,     0.12,     69.8,    362
 212, 15:00:0.47,  1:53:28.48, 1387.9,   0.00,   0.00,   2.55,   1.13,   2.17,   1.40,    2.937,    0.974,    1.292,    0.429,    3.6,     0.02,     40.8,    211
 213, 15:00:0.28,  1:53:28.81, 1389.7,  75.34,   2.20,  17.54,   0.42,   9.34,   0.41,  191.880,    4.837,   84.427,    2.128,    9.2,     0.32,    241.7,    320
 214, 15:00:0.57,  1:53:29.05, 1387.6,  47.38,  20.07,   7.52,   4.86,   4.98,   2.99,   42.841,   21.133,   18.850,    9.298,    7.8,     0.12,     17.7,    523
 215, 15:00:0.58,  1:53:29.74, 1384.1,  44.35,  17.28,   4.45,   2.65,   3.61,   2.52,   21.695,    8.816,    9.546,    3.879,    6.7,     0.11,    221.2,    589
 216, 15:00:0.59,  1:53:31.60, 1386.2,   0.00,   0.00,   3.02,   1.41,   1.69,   1.52,    1.555,    0.948,    0.684,    0.417,    3.0,     0.06,    313.1,    734
 217, 15:00:0.97,  1:53:31.63, 1382.3,  21.53,  32.77,   4.69,   6.08,   4.16,   8.68,   10.578,   14.958,    4.655,    6.582,    4.9,     0.10,    151.3,   1787
 218, 15:00:0.20,  1:53:18.54, 1386.9,   0.00,   0.00,   6.09,   7.13,   -NaN,   -NaN,    3.413,    5.538,    1.502,    2.437,    3.3,     0.10,     63.7,   1403
 219, 15:00:0.21,  1:53:25.91, 1384.1,  27.38,  11.69,   5.70,   2.07,   4.64,   2.34,   10.232,    2.266,    4.502,    0.997,    4.6,     0.07,    239.9,    680
 220, 15:00:0.54,  1:53:29.52, 1388.9,  27.53,  20.04,   3.63,   2.75,   2.55,   2.48,    8.387,    4.554,    3.690,    2.004,    5.3,     0.05,    341.5,    455
 221, 15:00:0.51,  1:53:31.78, 1388.7,   0.00,   0.00,   1.36,   1.69,   1.01,   2.95,    1.555,    1.407,    0.684,    0.619,    3.5,     0.04,     60.4,    543
 222, 15:00:0.72,  1:53:31.98, 1388.0,   0.00,   0.00,    NaN,    NaN,    NaN,    NaN,      NaN,      NaN,      NaN,      NaN,    3.1,      NaN,     -NaN,   1099
 223, 15:00:1.04,  1:53:32.87, 1388.0,   0.00,   0.00,    NaN,    NaN,    NaN,    NaN,      NaN,      NaN,      NaN,      NaN,    2.8,      NaN,     -NaN,   2045
 224, 15:00:0.33,  1:53:20.86, 1391.6,   0.00,   0.00,   2.86,   1.87,   2.20,   1.49,    3.177,    1.118,    1.398,    0.492,    3.8,     0.07,    181.2,    947
 225, 15:00:0.27,  1:53:25.05, 1387.8,  33.08,  20.36,  11.06,   6.03,   4.57,   3.69,   34.580,   21.279,   15.215,    9.363,    5.1,     0.24,    304.5,    613
 226, 15:00:0.59,  1:53:30.46, 1390.2,  21.00,  15.76,   2.96,   1.08,   1.50,   1.28,    3.501,    1.137,    1.540,    0.500,    4.0,     0.04,    203.7,    652
 227, 15:00:0.58,  1:53:31.07, 1389.7,  25.51,  17.18,   5.52,   2.17,   3.32,   2.53,    8.655,    3.202,    3.808,    1.409,    5.7,     0.07,     75.1,    660
 228, 15:00:0.57,  1:53:31.80, 1389.0,   0.00,   0.00,   3.52,   1.56,   2.68,   2.13,    5.585,    2.074,    2.457,    0.912,    3.6,     0.08,    136.6,    678
 229, 15:00:0.59,  1:53:28.98, 1389.2,  41.86,   4.31,   5.71,   0.73,   4.86,   0.58,   24.435,    1.843,   10.752,    0.811,    7.3,     0.04,     18.9,    577
 230, 15:00:0.57,  1:53:30.03, 1390.7,   0.00,   0.00,   3.65,   1.35,   3.09,   1.51,    6.477,    1.785,    2.850,    0.785,    4.1,     0.05,    189.6,    565
 231, 15:00:0.96,  1:53:30.24, 1392.6,   0.00,   0.00,   3.46,   3.65,   1.11,   1.85,    1.458,    2.753,    0.642,    1.211,    3.4,     0.03,    350.7,   1682
 232, 15:00:0.31,  1:53:20.29, 1393.0,   0.00,   0.00,   1.66,   2.75,   1.31,   3.24,    3.562,    4.114,    1.567,    1.810,    4.0,     0.02,     55.0,   1029
 233, 15:00:0.27,  1:53:25.46, 1393.7,  34.78,  13.70,   3.39,   1.34,   2.46,   2.16,    7.837,    2.469,    3.448,    1.086,    5.1,     0.04,    240.3,    577
 234, 15:00:0.21,  1:53:26.35, 1394.0,   0.00,   0.00,   4.77,   3.78,   2.16,   5.63,    5.957,    9.944,    2.621,    4.375,    4.3,     0.04,     75.1,    641
 235, 15:00:0.53,  1:53:27.61, 1393.9,   0.00,   0.00,   4.40,   5.00,   1.96,   5.69,    3.751,    2.323,    1.650,    1.022,    5.3,     0.06,    254.0,    375
 236, 15:00:0.30,  1:53:20.94, 1397.4,   0.00,   0.00,   3.20,   3.97,   0.49,   1.24,    2.851,    3.690,    1.254,    1.624,    3.9,     0.08,    287.1,    975
 237, 15:00:0.53,  1:53:28.81, 1394.5,  32.63,   5.32,   5.04,   1.04,   3.64,   0.77,   14.393,    1.609,    6.333,    0.708,    5.3,     0.05,    125.7,    407
 238, 15:00:0.51,  1:53:30.67, 1394.0,   0.00,   0.00,   3.54,   1.52,   2.63,   1.50,    5.191,    2.103,    2.284,    0.925,    3.1,     0.05,    169.0,    456
 239, 15:00:0.99,  1:53:31.11, 1396.0,   0.00,   0.00,   3.26,   2.81,   1.49,   2.76,    1.859,    3.228,    0.818,    1.420,    3.4,     0.07,    123.0,   1811
 240, 15:00:0.58,  1:53:31.24, 1396.1,   0.00,   0.00,   2.79,   1.91,   0.86,   1.91,    5.803,    3.694,    2.553,    1.625,    4.6,     0.06,    294.2,    683
 241, 15:00:0.62,  1:53:32.51, 1395.9,   0.00,   0.00,   3.39,   3.87,   0.34,   0.83,    2.442,    3.131,    1.075,    1.378,    3.7,     0.04,     50.0,    888
 242, 15:00:0.57,  1:53:30.46, 1398.3,   0.00,   0.00,   2.04,   2.81,   0.98,   2.36,    2.757,    3.308,    1.213,    1.456,    4.4,     0.02,    277.2,    590
 243, 15:00:0.65,  1:53:32.99, 1401.3,   0.00,   0.00,   2.70,   2.02,   0.80,   1.74,    4.142,    4.309,    1.822,    1.896,    3.5,     0.09,      5.6,    979
 244, 15:00:0.62,  1:53:33.11, 1396.9,   0.00,   0.00,   4.22,   2.24,   2.27,   1.33,    4.385,    1.564,    1.929,    0.688,    3.4,     0.12,     20.5,    936
 245, 15:00:0.51,  1:53:27.26, 1400.1,  34.61,   9.61,   3.55,   1.12,   2.38,   0.96,   11.228,    3.067,    4.940,    1.349,    6.0,     0.06,    220.1,    323
 246, 15:00:0.53,  1:53:28.26, 1398.5,   0.00,   0.00,   5.04,   6.38,   0.64,   1.62,    2.549,    2.877,    1.122,    1.266,    3.6,     0.08,     86.6,    379
 247, 15:00:0.26,  1:53:25.63, 1402.2,   0.00,   0.00,   3.03,   3.71,   0.66,   1.18,    2.023,    3.008,    0.890,    1.324,    4.1,     0.04,     33.5,    587
 248, 15:00:0.22,  1:53:26.16, 1403.1,  36.31,  17.26,   3.79,   1.29,   2.11,   1.89,    8.590,    4.799,    3.780,    2.112,    5.0,     0.11,    184.0,    637
 249, 15:00:0.58,  1:53:30.83, 1402.3,  30.82,  14.78,   5.63,   2.46,   4.51,   3.50,    9.857,    3.516,    4.337,    1.547,    5.0,     0.01,    339.5,    653
 250, 15:00:0.59,  1:53:32.12, 1397.9,   0.00,   0.00,   5.05,   2.60,   4.62,   2.33,    4.262,    1.779,    1.875,    0.783,    3.1,     0.12,     47.2,    768
 251, 15:00:0.60,  1:53:30.32, 1405.9,   0.00,   0.00,   5.59,   4.73,   1.88,   4.38,    3.287,    3.774,    1.446,    1.661,    4.5,     0.12,    355.5,    658
 252, 15:00:0.34,  1:53:20.31, 1401.6,   0.00,   0.00,   3.34,   4.15,   2.36,   3.91,    3.460,    3.613,    1.522,    1.590,    3.9,     0.02,    211.9,    996
 253, 15:00:0.28,  1:53:24.71, 1406.8,   0.00,   0.00,   2.78,   1.23,   1.99,   1.23,    2.831,    0.807,    1.246,    0.355,    5.3,     0.06,      4.3,    626
 254, 15:00:0.26,  1:53:25.87, 1405.5,   0.00,   0.00,   4.66,   2.98,   2.38,   2.43,    3.110,    1.003,    1.368,    0.441,    4.4,     0.09,    156.8,    563
 255, 15:00:0.52,  1:53:27.18, 1411.7,  35.45,   4.99,   8.67,   1.12,   7.69,   0.93,   25.577,    1.716,   11.254,    0.755,    6.4,     0.07,    300.1,    350
 256, 15:00:0.54,  1:53:28.71, 1407.5,  28.17,   4.02,   4.57,   0.89,   4.19,   0.79,   14.480,    1.831,    6.371,    0.806,    6.0,     0.06,     78.2,    419
 257, 15:00:0.60,  1:53:31.84, 1408.5,   0.00,   0.00,   1.30,   1.67,   0.85,   1.98,    2.875,    2.662,    1.265,    1.171,    3.9,     0.03,    260.4,    758
 258, 15:00:0.38,  1:53:19.82, 1408.9,   0.00,   0.00,   1.06,   1.92,   0.26,   0.67,    0.664,    0.863,    0.292,    0.380,    3.6,     0.02,     45.2,   1007
 259, 15:00:0.26,  1:53:25.01, 1408.4,  30.42,  23.09,   5.37,   3.72,   2.87,   3.63,   13.976,    8.838,    6.149,    3.889,    5.2,     0.13,    337.4,    647
 260, 15:00:0.47,  1:53:27.14, 1408.1,  28.52,  32.26,   4.92,   5.81,   1.92,   3.58,    7.925,    8.502,    3.487,    3.741,    4.5,     0.07,    261.3,    241
 261, 15:00:0.59,  1:53:28.94, 1409.1,  41.41,   4.41,   7.71,   0.77,   6.32,   0.69,   26.942,    2.331,   11.855,    1.026,    6.7,     0.09,    255.6,    580
 262, 15:00:0.56,  1:53:29.25, 1408.9,  29.84,   7.44,   6.02,   0.81,   4.83,   1.16,   16.498,    2.059,    7.259,    0.906,    5.5,     0.07,    245.9,    483
 263, 15:00:0.60,  1:53:31.20, 1412.7,  39.33,   7.13,   8.74,   2.16,   6.75,   1.99,   24.535,    4.205,   10.795,    1.850,    4.6,     0.16,    276.7,    713
 264, 15:00:0.23,  1:53:24.51, 1412.0,   0.00,   0.00,   -NaN,   -NaN,   -NaN,   -NaN,    0.693,    1.698,    0.305,    0.747,    4.5,     0.00,     50.8,    764
 265, 15:00:0.36,  1:53:20.09, 1412.1,   0.00,   0.00,   5.14,   3.75,   2.68,   2.24,    4.938,    2.449,    2.173,    1.077,    3.2,     0.20,    130.6,    998
 266, 15:00:0.57,  1:53:27.42, 1408.9,  38.12,   4.06,   8.72,   0.59,   6.89,   0.62,   43.176,    2.145,   18.997,    0.944,    9.1,     0.12,    278.1,    478
 267, 15:00:0.58,  1:53:29.46, 1412.2,  23.86,   6.32,   3.47,   1.04,   2.82,   1.35,    5.456,    0.850,    2.400,    0.374,    4.8,     0.06,    286.9,    570
 268, 15:00:0.61,  1:53:29.77, 1408.7,   0.00,   0.00,   4.03,   1.30,   3.21,   1.56,    3.656,    1.575,    1.608,    0.693,    3.7,     0.06,      4.1,    678
 269, 15:00:0.62,  1:53:31.58, 1414.7,   0.00,   0.00,   2.75,   1.75,   2.57,   1.71,    2.398,    1.094,    1.055,    0.481,    3.5,     0.05,     11.5,    805
 270, 15:00:0.23,  1:53:25.91, 1409.5,  18.79,  10.77,   9.58,   2.68,   7.31,   2.84,    9.617,    2.516,    4.231,    1.107,    6.0,     0.03,    339.7,    646
 271, 15:00:0.58,  1:53:30.47, 1414.8,  25.52,   8.41,   5.33,   1.68,   3.79,   2.26,    8.014,    1.642,    3.526,    0.723,    4.8,     0.12,    247.8,    629
 272, 15:00:0.62,  1:53:31.94, 1413.0,   0.00,   0.00,   1.76,   1.53,   1.24,   1.37,    1.754,    0.569,    0.772,    0.250,    3.7,     0.02,    211.1,    834
 273, 15:00:0.34,  1:53:20.46, 1413.8,   0.00,   0.00,   3.12,   2.33,   1.97,   2.99,    1.364,    1.711,    0.600,    0.753,    3.6,     0.07,    138.8,    977
 274, 15:00:0.54,  1:53:29.30, 1412.5,  31.59,   7.63,   8.14,   1.42,   4.69,   1.15,   11.967,    1.954,    5.265,    0.860,    4.8,     0.11,    109.6,    432
 275, 15:00:0.38,  1:53:21.30, 1418.6,   0.00,   0.00,   1.86,   1.56,   0.76,   1.87,    1.176,    2.226,    0.518,    0.979,    3.3,     0.03,     95.0,    839
 276, 15:00:0.27,  1:53:24.48, 1418.6,  23.63,  11.16,   4.26,   1.90,   2.56,   2.24,    5.241,    1.460,    2.306,    0.642,    3.9,     0.05,    278.1,    673
 277, 15:00:0.22,  1:53:26.20, 1415.4,  44.80,  23.21,  11.16,   8.04,   2.64,   4.05,   22.143,   12.265,    9.743,    5.397,    5.2,     0.27,    252.6,    644
 278, 15:00:0.22,  1:53:26.65, 1417.8,  33.71,   5.63,   7.38,   1.47,   6.41,   1.15,   19.404,    2.398,    8.538,    1.055,    5.0,     0.08,    343.4,    601
 279, 15:00:0.27,  1:53:24.95, 1421.6,  47.99,  17.74,   4.56,   2.66,   3.83,   3.81,   28.713,    9.526,   12.634,    4.192,    6.2,     0.05,    196.8,    636
 280, 15:00:0.47,  1:53:27.21, 1420.6,   0.00,   0.00,   2.71,   2.63,   1.27,   2.22,    3.713,    3.228,    1.634,    1.420,    3.8,     0.03,    315.5,    234
 281, 15:00:0.32,  1:53:27.86, 1421.7,  31.63,  22.51,   3.18,   2.00,   1.10,   2.72,    5.937,    4.243,    2.612,    1.867,    4.1,     0.09,    186.3,    244
 282, 15:00:0.58,  1:53:29.49, 1420.7,   0.00,   0.00,   2.65,   1.14,   2.08,   0.96,    3.626,    0.708,    1.596,    0.312,    5.1,     0.05,     88.1,    556
 283, 15:00:0.61,  1:53:30.03, 1419.3,  22.27,  20.65,   2.85,   1.59,   1.95,   1.64,    3.695,    1.323,    1.626,    0.582,    3.8,     0.04,    152.4,    665
 284, 15:00:0.62,  1:53:30.83, 1420.1,   0.00,   0.00,   3.98,   5.06,   1.97,   5.93,    2.833,    1.939,    1.246,    0.853,    4.1,     0.03,     79.6,    758
 285, 15:00:0.57,  1:53:27.57, 1423.4,  44.48,   3.61,   8.94,   0.77,   7.36,   0.77,   51.687,    2.740,   22.742,    1.206,    9.0,     0.16,    280.2,    492
 286, 15:00:0.89,  1:53:25.39, 1423.0,   0.00,   0.00,   6.18,   7.74,   3.72,   8.54,    3.805,    5.864,    1.674,    2.580,    3.6,     0.03,    141.5,   1356
 287, 15:00:0.53,  1:53:26.85, 1425.5,  38.98,   4.22,   7.97,   0.96,   5.71,   0.62,   26.567,    2.073,   11.689,    0.912,    6.4,     0.06,    333.2,    371
 288, 15:00:0.38,  1:53:19.38, 1423.2,   0.00,   0.00,   4.99,   2.75,   2.12,   1.22,    3.130,    1.471,    1.377,    0.647,    3.4,     0.21,    197.3,   1054
 289, 15:00:0.21,  1:53:25.90, 1422.9,  30.57,   5.49,   7.06,   0.92,   3.80,   1.13,   12.664,    1.967,    5.572,    0.865,    5.6,     0.25,    130.6,    690
 290, 15:00:0.58,  1:53:29.95, 1422.7,  24.41,  22.30,   2.49,   1.64,   2.54,   1.67,    8.377,    3.353,    3.686,    1.475,    4.6,     0.11,    257.5,    600
 291, 15:00:0.31,  1:53:19.93, 1428.7,   0.00,   0.00,   3.64,   4.17,   2.20,   5.93,    1.052,    1.316,    0.463,    0.579,    3.7,     0.04,    337.2,   1083
 292, 15:00:0.57,  1:53:29.42, 1430.3,   0.00,   0.00,   4.32,   2.70,   2.74,   2.92,    1.886,    0.681,    0.830,    0.299,    4.4,     0.08,    222.9,    538
 293, 15:00:0.60,  1:53:30.80, 1428.5,  14.46,  18.95,   5.58,   3.45,   1.41,   1.72,    4.099,    2.802,    1.803,    1.233,    4.4,     0.12,     84.4,    700
 294, 15:00:0.42,  1:53:28.26, 1436.0,  63.65,   2.02,  28.68,   0.73,  24.87,   0.80,  282.330,    5.473,  124.225,    2.408,    7.9,     0.29,    301.0,     75
 295, 15:00:0.28,  1:53:24.51, 1430.9,  26.13,  20.18,   4.08,   2.38,   3.15,   2.65,    6.974,    3.643,    3.069,    1.603,    4.1,     0.06,     22.8,    645
 296, 15:00:0.46,  1:53:27.69, 1430.0,   0.00,   0.00,   1.81,   3.73,   -NaN,   -NaN,    2.494,    5.465,    1.097,    2.405,    3.7,     0.07,    123.2,    196
 297, 15:00:0.31,  1:53:27.99, 1428.2,  37.02,   4.95,   5.62,   0.72,   4.71,   0.79,   18.765,    1.832,    8.256,    0.806,    5.8,     0.07,    222.7,    283
 298, 15:00:0.61,  1:53:28.39, 1429.2,  19.71,  13.20,   3.22,   1.19,   1.78,   1.16,    4.947,    1.236,    2.176,    0.544,    3.9,     0.06,    282.3,    599
 299, 15:00:0.60,  1:53:30.21, 1427.5,   0.00,   0.00,   2.33,   4.28,   1.66,   4.02,    6.702,    8.379,    2.949,    3.687,    4.2,     0.09,    342.9,    664
 300, 15:00:0.23,  1:53:25.58, 1430.3,  30.06,   6.89,   7.76,   0.91,   6.85,   1.25,   21.493,    2.274,    9.457,    1.000,    5.3,     0.07,     74.1,    677
 301, 15:00:0.23,  1:53:25.98, 1438.1,   0.00,   0.00,   3.93,   5.88,   2.05,   2.68,    6.379,    5.232,    2.807,    2.302,    4.3,     0.19,     14.1,    631
 302, 15:00:0.26,  1:53:24.92, 1430.2,  62.45,  13.67,   9.21,   1.93,   4.42,   1.82,   57.700,   11.883,   25.388,    5.229,    6.6,     0.15,    189.3,    660
 303, 15:00:0.24,  1:53:24.94, 1434.0,  19.61,  11.64,   5.63,   1.00,   4.76,   1.15,   13.896,    1.259,    6.114,    0.554,    7.2,     0.03,     74.5,    684
 304, 15:00:0.47,  1:53:26.90, 1436.7,  19.91,  11.79,   3.48,   1.36,   2.26,   1.06,    4.429,    1.181,    1.949,    0.519,    3.9,     0.10,     91.6,    253
 305, 15:00:0.56,  1:53:26.88, 1447.9,  65.90,   2.09,  14.03,   0.49,  13.32,   0.40,  294.086,    4.923,  129.398,    2.166,   12.4,     0.13,    295.7,    441
 306, 15:00:0.19,  1:53:26.94, 1436.1,   0.00,   0.00,   4.84,   2.45,   2.66,   1.34,    4.495,    1.637,    1.978,    0.720,    3.3,     0.05,    339.3,    677
 307, 15:00:0.47,  1:53:27.37, 1438.7,   0.00,   0.00,   1.94,   2.12,   -NaN,   -NaN,    2.326,    4.100,    1.023,    1.804,    3.9,     0.01,     30.0,    229
 308, 15:00:0.57,  1:53:27.75, 1435.8,  39.14,  15.58,   5.35,   1.91,   3.78,   2.01,   28.206,    9.758,   12.411,    4.294,    5.4,     0.07,    256.3,    493
 309, 15:00:0.22,  1:53:25.08, 1441.3,  52.00,   4.03,   9.03,   0.67,   7.52,   0.68,   56.376,    3.021,   24.806,    1.329,    6.9,     0.05,    207.9,    726
 310, 15:00:0.54,  1:53:28.30, 1440.2,  25.67,  11.37,   3.48,   1.42,   2.42,   1.29,    5.630,    1.700,    2.477,    0.748,    3.9,     0.05,     65.5,    395
 311, 15:00:0.45,  1:53:28.56, 1439.2,   0.00,   0.00,   3.21,   1.68,   0.99,   1.49,    3.936,    2.827,    1.732,    1.244,    4.6,     0.13,     76.5,    141
 312, 15:00:0.61,  1:53:29.99, 1438.8,   0.00,   0.00,   2.15,   2.18,   1.69,   3.73,    1.763,    1.643,    0.776,    0.723,    3.4,     0.01,    276.1,    687
 313, 15:00:0.31,  1:53:24.33, 1442.6,   0.00,   0.00,   3.28,   1.63,   1.13,   2.28,    5.005,    2.230,    2.202,    0.981,    5.7,     0.01,    338.0,    614
 314, 15:00:0.57,  1:53:28.15, 1444.6,   0.00,   0.00,   2.04,   1.68,   1.30,   2.71,    3.492,    3.968,    1.536,    1.746,    6.2,     0.02,    153.5,    500
 315, 15:00:0.30,  1:53:24.78, 1444.3,   0.00,   0.00,   5.66,   1.48,   3.55,   1.04,    8.227,    1.866,    3.620,    0.821,    4.8,     0.11,    227.4,    583
 316, 15:00:0.26,  1:53:24.51, 1451.2,  29.81,  10.22,   5.77,   2.18,   3.25,   1.08,    8.639,    1.924,    3.801,    0.847,    4.8,     0.08,    236.1,    681
 317, 15:00:0.45,  1:53:27.83, 1452.0,  16.36,  18.57,   3.48,   1.61,   2.57,   1.43,    4.692,    0.733,    2.064,    0.323,    4.9,     0.07,    101.6,    167
 318, 15:00:0.89,  1:53:34.55, 1451.0,   0.00,   0.00,   5.11,   4.58,   2.66,   3.93,    2.203,    2.416,    0.969,    1.063,    3.1,     0.04,    223.0,   1741
 319, 15:00:0.22,  1:53:25.25, 1451.9,  37.47,  20.55,   3.50,   2.67,   1.54,   2.40,   19.122,    8.727,    8.414,    3.840,    6.3,     0.05,    263.4,    716
 320, 15:00:0.48,  1:53:26.83, 1457.8,   0.00,   0.00,   5.34,   5.08,   4.11,   7.90,    2.041,    1.462,    0.898,    0.643,    3.2,     0.18,    101.8,    268
 321, 15:00:0.53,  1:53:27.54, 1456.3,  19.00,   6.97,   3.38,   0.83,   2.89,   1.36,    6.028,    1.098,    2.652,    0.483,    4.8,     0.06,    101.8,    384
 322, 15:00:0.29,  1:53:24.72, 1457.8,   0.00,   0.00,   2.61,   1.62,   1.69,   1.47,    1.346,    0.845,    0.592,    0.372,    3.6,     0.11,     69.3,    607
 323, 15:00:0.61,  1:53:29.44, 1452.7,  15.75,  13.54,   3.58,   1.51,   2.57,   1.93,    3.700,    1.599,    1.628,    0.703,    3.3,     0.04,    165.5,    645
 324, 15:00:0.58,  1:53:27.67, 1456.9,  38.57,   4.28,   7.28,   1.06,   6.17,   0.99,   27.913,    2.301,   12.282,    1.012,    6.0,     0.03,    289.6,    527
 325, 15:00:0.30,  1:53:24.17, 1463.5,  24.63,  15.31,   5.91,   2.28,   3.66,   3.44,    6.037,    2.510,    2.656,    1.104,    4.6,     0.11,     12.9,    639
 326, 15:00:0.57,  1:53:25.68, 1462.7,   0.00,   0.00,   3.39,   1.67,   2.50,   1.52,    3.603,    1.179,    1.585,    0.519,    3.4,     0.04,    162.1,    515
 327, 15:00:0.26,  1:53:24.96, 1461.8,  32.34,   7.88,   4.96,   1.15,   3.72,   1.20,   13.388,    2.558,    5.891,    1.125,    3.9,     0.08,    301.2,    641
 328, 15:00:0.28,  1:53:25.09, 1470.6,   0.00,   0.00,   3.00,   2.45,   2.05,   2.07,    2.162,    0.919,    0.951,    0.405,    3.8,     0.03,    338.8,    594
 329, 15:00:0.34,  1:53:27.17, 1461.3,  71.74,   3.07,  15.23,   0.49,  10.16,   0.52,  160.808,    4.183,   70.756,    1.841,    7.7,     0.23,    234.9,    278
 330, 15:00:0.58,  1:53:27.36, 1476.1,  29.16,   7.32,   4.41,   1.22,   3.49,   1.26,   11.620,    1.666,    5.113,    0.733,    6.1,     0.03,    120.7,    501
 331, 15:00:0.31,  1:53:24.43, 1477.7,   0.00,   0.00,   2.55,   2.83,   0.41,   1.41,    1.068,    2.352,    0.470,    1.035,    4.4,     0.04,    271.5,    587
 332, 15:00:0.59,  1:53:27.84, 1480.0,   0.00,   0.00,    NaN,    NaN,    NaN,    NaN,      NaN,      NaN,      NaN,      NaN,    4.1,      NaN,     -NaN,    548
 333, 15:00:0.35,  1:53:27.15, 1482.8,  17.77,  22.02,   1.92,   1.86,   1.03,   2.68,    3.811,    3.710,    1.677,    1.632,    4.8,     0.03,     50.9,    253
 334, 15:00:0.49,  1:53:26.39, 1484.7,   0.00,   0.00,   2.98,   2.88,   0.41,   1.35,    3.523,    3.089,    1.550,    1.359,    4.1,     0.03,     89.6,    311
 335, 15:00:0.18,  1:53:40.46, 1482.3,   0.00,   0.00,   2.11,   6.50,   1.07,   3.25,    3.149,    4.094,    1.385,    1.801,    2.5,     0.05,    217.8,   1263
 336, 15:00:0.43,  1:53:26.56, 1489.3,  27.31,   9.63,   3.22,   1.31,   2.09,   1.36,    7.021,    2.326,    3.089,    1.024,    3.9,     0.07,    352.0,    229
 337, 15:00:0.37,  1:53:25.84, 1496.4,  23.37,   5.42,   9.19,   2.77,   7.02,   2.48,   10.509,    1.469,    4.624,    0.646,    4.2,     0.18,    217.6,    346
 338, 15:00:0.36,  1:53:26.27, 1491.7,  24.86,   8.99,   4.73,   1.67,   3.52,   2.05,    7.913,    1.347,    3.482,    0.593,    4.8,     0.04,    249.7,    322
 339, 15:00:0.36,  1:53:27.00, 1491.4,  29.11,   5.82,   3.25,   0.73,   2.74,   0.94,    8.218,    1.475,    3.616,    0.649,    5.2,     0.01,     80.3,    232
 340, 15:00:0.52,  1:53:26.83, 1491.4,  34.66,   7.13,   4.12,   1.28,   2.66,   0.97,   10.501,    1.697,    4.620,    0.747,    5.1,     0.05,    198.3,    359
 341, 15:00:0.40,  1:53:27.15, 1487.8,  31.83,  23.92,   3.58,   1.87,   2.25,   3.01,    6.704,    4.756,    2.950,    2.093,    4.8,     0.06,    313.5,    170
 342, 15:00:0.42,  1:53:26.80, 1497.5,   0.00,   0.00,   1.67,   3.96,   1.31,   3.37,    2.507,    4.115,    1.103,    1.811,    6.2,     0.02,    358.6,    204
 343, 15:00:0.42,  1:53:21.01, 1497.2,   0.00,   0.00,   5.62,   2.62,   2.58,   1.90,    4.224,    1.208,    1.858,    0.531,    4.3,     0.15,    243.7,    839
 344, 15:00:0.50,  1:53:27.00, 1495.2,   0.00,   0.00,   0.77,   2.37,   1.16,   3.01,    2.395,    3.628,    1.054,    1.596,    3.5,     0.05,     85.2,    298
 345, 15:00:0.33,  1:53:24.10, 1496.8,   0.00,   0.00,   2.27,   2.22,   1.50,   2.53,    0.978,    0.895,    0.430,    0.394,    3.1,     0.02,     32.3,    594
 346, 15:00:0.38,  1:53:26.56, 1495.8,  22.63,  10.89,   6.67,   3.33,   3.44,   2.20,    5.736,    1.465,    2.524,    0.645,    3.8,     0.14,     60.1,    251
 347, 15:00:0.43,  1:53:17.65, 1501.4,   0.00,   0.00,   1.91,   2.85,   1.13,   2.55,    2.755,    4.313,    1.212,    1.898,    3.5,     0.10,    158.1,   1205
 348, 15:00:0.53,  1:53:26.21, 1493.9,  79.33,   2.32,  16.14,   0.41,  13.42,   0.48,  379.394,    6.733,  166.934,    2.963,   13.7,     0.22,    315.1,    409
 349, 15:00:0.53,  1:53:26.87, 1505.3,   0.00,   0.00,   4.27,   1.87,   3.58,   2.94,    2.275,    0.711,    1.001,    0.313,    3.8,     0.07,     99.9,    384
 350, 15:00:0.42,  1:53:27.32, 1503.8,  22.22,  12.58,   2.60,   1.49,   1.85,   1.18,    3.864,    1.600,    1.700,    0.704,    3.7,     0.07,    318.6,    153
 351, 15:00:0.48,  1:53:23.59, 1512.2,  16.22,  11.07,   4.28,   1.72,   1.76,   1.72,    3.098,    1.423,    1.363,    0.626,    3.0,     0.18,    266.2,    548
 352, 15:00:0.35,  1:53:25.46, 1511.0,  27.90,   6.98,   7.07,   2.22,   4.95,   1.90,    9.995,    2.354,    4.398,    1.036,    3.6,     0.14,     56.5,    414
 353, 15:00:0.57,  1:53:25.66, 1512.0,   0.00,   0.00,   3.30,   1.75,   2.05,   1.60,    2.647,    0.716,    1.165,    0.315,    3.8,     0.09,    280.6,    520
 354, 15:00:0.38,  1:53:28.45, 1513.4,   0.00,   0.00,   3.02,   5.37,   0.51,   1.34,    2.208,    5.204,    0.972,    2.290,    2.7,     0.11,    238.1,     58
 355, 15:00:0.47,  1:53:24.01, 1515.3,   0.00,   0.00,   2.82,   5.38,   0.20,   0.72,    2.393,    5.747,    1.053,    2.529,    2.9,     0.01,    172.7,    502
 356, 15:00:0.42,  1:53:25.44, 1518.5,  60.58,   1.83,  12.81,   0.42,  11.41,   0.45,  235.322,    5.367,  103.542,    2.362,   14.0,     0.14,    220.5,    348
 357, 15:00:0.52,  1:53:26.68, 1515.1,   0.00,   0.00,   2.81,   1.66,   1.96,   1.76,    1.943,    0.620,    0.855,    0.273,    4.2,     0.05,    338.8,    354
 358, 15:00:0.27,  1:53:39.66, 1515.9,   0.00,   0.00,   4.34,   7.99,   0.69,   1.56,    2.622,    7.390,    1.154,    3.252,    2.7,     0.03,    251.7,   1159
 359, 15:00:0.45,  1:53:19.55, 1518.8,   0.00,   0.00,   6.88,  12.34,   3.59,  13.03,    4.281,    4.836,    1.884,    2.128,    3.5,     0.05,     80.2,    981
 360, 15:00:0.47,  1:53:25.95, 1519.5,  71.86,   1.99,  13.35,   0.59,  10.93,   0.53,  209.066,    4.660,   91.989,    2.051,   10.0,     0.12,    167.3,    319
 361, 15:00:0.48,  1:53:25.32, 1532.4,  53.22,   2.44,  13.02,   0.77,  10.08,   0.67,   89.587,    2.480,   39.418,    1.091,    8.8,     0.17,     45.6,    383
 362, 15:00:0.49,  1:53:26.26, 1537.9,  31.73,   4.26,   8.13,   1.04,   7.03,   1.08,   23.252,    1.979,   10.231,    0.871,    6.6,     0.14,    326.8,    327
 363, 15:00:0.42,  1:53:18.71, 1580.0,   0.00,   0.00,   3.49,   3.51,   0.92,   2.46,    1.557,    1.894,    0.685,    0.833,    4.0,     0.06,    202.1,   1094

